Inverse Iterations for Phase-Invariant Nonlinear Eigenvalue Problems

We study the local convergence of nonlinear inverse iterations for eigenvalue problems arising from variational energies that are invariant under global phase rotations. This symmetry introduces an inherent degeneracy of the target eigenvalue, preventing the direct application of existing convergence results that require a simple eigenvalue. Within an abstract variational framework, we investigate a shifted Jacobian-based inverse iteration, known as the J-method, and establish its local convergence to quasi-isolated ground states. Our analysis shows that the target eigenvalue of the J-operator has algebraic and geometric multiplicity exactly two. By introducing an auxiliary iteration that fixes the global phase, we prove local linear convergence of the iterates modulo phase rotations and derive sharp convergence rates in terms of the spectrum of the J-operator. In particular, these rates can be improved through spectral shifting. We apply the abstract theory to a generalized Gross-Pitaevskii equation that models spin-orbit coupled Bose-Einstein condensates, verify the relevant structural assumptions and numerically examine the quasi-isolation of the computed ground states. Numerical experiments demonstrate the effectiveness of the shifted J-method, particularly in regimes with slowly converging conventional inverse iterations.

==> fig1_1_Energy_diff_A2.txt <==
1.0	27.123501330673122
2.0	15.467052689836777
3.0	10.803840310474314
4.0	9.427036525743006
5.0	8.32577636581
6.0	7.078812354477307
7.0	5.674400618727262
8.0	4.258413438457481
9.0	3.0781798166585475
10.0	2.2831112616217695
11.0	1.8141248714620843
12.0	1.531575390096961
13.0	1.3361528456396101
14.0	1.1806338672492274
15.0	1.0468179320319848
16.0	0.9285408582122656
17.0	0.823608015415509
18.0	0.7307152489642306
19.0	0.6485908945225063
20.0	0.5759357727193759
21.0	0.5115356820516936
22.0	0.45433886535460033
23.0	0.40347083076820667
24.0	0.3582112320276849
25.0	0.31795861688358684
26.0	0.2821978195541277
27.0	0.2504754409184784
28.0	0.2223836816645388
29.0	0.19755071734715557
30.0	0.17563543449841745
31.0	0.15632469895836465
32.0	0.13933187186450624
33.0	0.12439578249670546
34.0	0.11127973566752303
35.0	0.09977037180509285
36.0	0.08967633822658172
37.0	0.08082680085981053
38.0	0.07306985366543017
39.0	0.06627088690970595
40.0	0.06031096778612266
41.0	0.05508527489558901
42.0	0.05050161577018031
43.0	0.04647904579788076
44.0	0.04294659818675228
45.0	0.03984212808214238
46.0	0.03711126926463493
47.0	0.03470649875860943
48.0	0.032586302709248116
49.0	0.03071443584858713
50.0	0.02905926638820233
51.0	0.02759319820292916
52.0	0.026292162386241102
53.0	0.025135170755810066
54.0	0.024103924365292073
55.0	0.023182470728400517
56.0	0.02235690399022161
57.0	0.02161510292565083
58.0	0.020946502125944733
59.0	0.020341892317070176
60.0	0.019793246149390598
61.0	0.019293566298316023
62.0	0.018836753023499853
63.0	0.018417488753669886
64.0	0.01803113749036811
65.0	0.01767365717319791
66.0	0.017341523307656814
67.0	0.017031662447401175
68.0	0.016741394223487305
69.0	0.016468380860246157
70.0	0.016210583172835413
71.0	0.01596622224938926
72.0	0.015733746046429076
73.0	0.015511800301396761
74.0	0.015299203167707276
75.0	0.015094923129041149
76.0	0.014898059733738478
77.0	0.014707826822004222
78.0	0.014523537887697557
79.0	0.014344593337028755
80.0	0.014170469362959182
81.0	0.014000708264077844
82.0	0.013834909985121158
83.0	0.013672724760198207
84.0	0.013513846677703611
85.0	0.013358008088395934
86.0	0.013204974709417172
87.0	0.013054541372547135
88.0	0.01290652829801786
89.0	0.012760777861316797
90.0	0.012617151756067813
91.0	0.012475528535823344
92.0	0.012335801452465489
93.0	0.012197876587762835
94.0	0.012061671205202629
95.0	0.011927112330347711
96.0	0.011794135493794045
97.0	0.011662683652389205
98.0	0.011532706230056533
99.0	0.011404158298603306
100.0	0.011276999845442504
101.0	0.011151195151498428
102.0	0.011026712231952729
103.0	0.0109035223647993
104.0	0.010781599662607277
105.0	0.010660920715686473
106.0	0.01054146426447744
107.0	0.010423210929587867
108.0	0.010306142960558873
109.0	0.010190244032578732
110.0	0.010075499053613157
111.0	0.00996189401096359
112.0	0.009849415823232732
113.0	0.009738052226126115
114.0	0.009627791657052853
115.0	0.009518623170841067
116.0	0.00941053635057898
117.0	0.00930352124485978
118.0	0.009197568298930037
119.0	0.009092668308881002
120.0	0.008988812367533683
121.0	0.008885991831903084
122.0	0.008784198280224587
123.0	0.008683423489628694
124.0	0.008583659401807608
125.0	0.008484898108051198
126.0	0.008387131821841365
127.0	0.008290352869224193
128.0	0.008194553666605486
129.0	0.008099726715968814
130.0	0.008005864586039024
131.0	0.00791295991058405
132.0	0.00782100537306718
133.0	0.007729993707116023
134.0	0.007639917683562203
135.0	0.007550770112942473
136.0	0.007462543833753443
137.0	0.007375231716665098
138.0	0.007288826654445302
139.0	0.007203321566485954
140.0	0.007118709390361744
141.0	0.007034983086725788
142.0	0.006952135631841827
143.0	0.006870160023190408
144.0	0.006789049272100556
145.0	0.006708796410123341
146.0	0.006629394482288831
147.0	0.0065508365533162305
148.0	0.006473115701403742
149.0	0.006396225024687396
150.0	0.0063201576354430244
151.0	0.006244906666182715
152.0	0.0061704652645531155
153.0	0.006096826599360838
154.0	0.0060239838553073355
155.0	0.005951930239760372
156.0	0.005880658976657571
157.0	0.005810163314031058
158.0	0.005740436517818637
159.0	0.005671471879168166
160.0	0.005603262708795853
161.0	0.0055358023432319214
162.0	0.005469084140315772
163.0	0.005403101485192963
164.0	0.005337847785362726
165.0	0.005273316476873902
166.0	0.005209501019450613
167.0	0.005146394902681095
168.0	0.005083991641079422
169.0	0.005022284780167752
170.0	0.0049612678916446384
171.0	0.004900934579268323
172.0	0.004841278474295052
173.0	0.004782293240850777
174.0	0.004723972571682111
175.0	0.0046663101938051454
176.0	0.004609299863489014
177.0	0.004552935372394984
178.0	0.0044972105421834385
179.0	0.004442119230986918
180.0	0.004387655327775519
181.0	0.004333812758886779
182.0	0.004280585482320021
183.0	0.004227967493847018
184.0	0.004175952822215834
185.0	0.004124535534202778
186.0	0.004073709730320729
187.0	0.004023469550020309
188.0	0.003973809166879505
189.0	0.003924722793755109
190.0	0.0038762046788463067
191.0	0.0038282491094605575
192.0	0.0037808504089440476
193.0	0.003734002940696257
194.0	0.0036877011038285445
195.0	0.0036419393382587373
196.0	0.0035967121202418184
197.0	0.0035520139666900263
198.0	0.003507839431598825
199.0	0.003464183109855412
200.0	0.003421039633280998
201.0	0.0033784036753772284
202.0	0.0033362699465584456
203.0	0.0032946331987702138
204.0	0.0032534882219295014
205.0	0.0032128298469160654
206.0	0.003172652942865284
207.0	0.003132952420088486
208.0	0.0030937232269963033
209.0	0.0030549603535661163
210.0	0.0030166588276259176
211.0	0.0029788137189257213
212.0	0.0029414201348956226
213.0	0.002904473224788262
214.0	0.0028679681755647835
215.0	0.002831900215980454
216.0	0.0027962646123711465
217.0	0.0027610566728171193
218.0	0.0027262717431355554
219.0	0.0026919052102840624
220.0	0.002657952499220073
221.0	0.00262440907570749
222.0	0.002591270443346616
223.0	0.0025585321466081723
224.0	0.0025261897671313704
225.0	0.002494238927667425
226.0	0.002462675287830507
227.0	0.0024314945478067784
228.0	0.00240069244484431
229.0	0.002370264756429208
230.0	0.0023402072964913145
231.0	0.002310515919234035
232.0	0.0022811865150345056
233.0	0.002252215014081571
234.0	0.0022235973824678013
235.0	0.0021953296259482613
236.0	0.00216740778574831
237.0	0.00213982794224421
238.0	0.0021125862113464677
239.0	0.002085678747320685
240.0	0.0020591017398459144
241.0	0.002032851416771564
242.0	0.002006924040600211
243.0	0.001981315911827153
244.0	0.001956023365210058
245.0	0.0019310427730871993
246.0	0.0019063705416755283
247.0	0.001882003114403119
248.0	0.0018579369680935542
249.0	0.0018341686163978466
250.0	0.0018106946058153994
251.0	0.001787511519452778
252.0	0.0017646159729594046
253.0	0.001742004617682369
254.0	0.0017196741374760904
255.0	0.0016976212512815891
256.0	0.0016758427101351003
257.0	0.001654335299868137
258.0	0.0016330958376329363
259.0	0.0016121211749720032
260.0	0.0015914081947130398
261.0	0.0015709538131645218
262.0	0.0015507549777851182
263.0	0.0015308086686900424
264.0	0.001511111896675743
265.0	0.0014916617053017944
266.0	0.0014724551678639841
267.0	0.0014534893899025292
268.0	0.0014347615063456942
269.0	0.001416268684181432
270.0	0.001398008118719929
271.0	0.00137997703717474
272.0	0.0013621726949821777
273.0	0.0013445923782597902
274.0	0.0013272334012341958
275.0	0.0013100931085858747
276.0	0.0012931688721735668
277.0	0.0012764580940398673
278.0	0.0012599582032066792
279.0	0.0012436666578068412
280.0	0.0012275809428459183
281.0	0.0012116985719217155
282.0	0.0011960170851352814
283.0	0.0011805340505475215
284.0	0.0011652470622962596
285.0	0.0011501537419889019
286.0	0.0011352517366276516
287.0	0.0011205387207766648
288.0	0.001106012393577771
289.0	0.0010916704810242095
290.0	0.0010775107334808354
291.0	0.0010635309279436456
292.0	0.0010497288648991798
293.0	0.0010361023711524808
294.0	0.0010226492966509682
295.0	0.0010093675169002836
296.0	0.0009962549305129187
297.0	0.0009833094608353576
298.0	0.000970529054065139
299.0	0.0009579116805795707
300.0	0.0009454553333227977
301.0	0.0009331580289000385
302.0	0.0009210178057017515
303.0	0.0009090327260139475
304.0	0.0008972008728918013
305.0	0.0008855203528668198
306.0	0.0008739892932396742
307.0	0.0008626058439915596
308.0	0.0008513681755744074
309.0	0.0008402744806801365
310.0	0.0008293229719953388
311.0	0.0008185118839065808
312.0	0.000807839470795102
313.0	0.0007973040079747307
314.0	0.0007869037901784282
315.0	0.0007766371331143773
316.0	0.0007665023712917218
317.0	0.0007564978597827121
318.0	0.0007466219717571221
319.0	0.0007368731010259921
320.0	0.0007272496590786659
321.0	0.0007177500772570511
322.0	0.0007083728044960935
323.0	0.000699116309100134
324.0	0.0006899790765118041
325.0	0.0006809596112304916
326.0	0.0006720564345528146
327.0	0.0006632680863560836
328.0	0.0006545931231869417
329.0	0.0006460301193982332
330.0	0.0006375776658131826
331.0	0.0006292343708196313
332.0	0.0006209988587926318
333.0	0.0006128697714018472
334.0	0.0006048457656220307
335.0	0.0005969255158930764
336.0	0.0005891077114199561
337.0	0.000581391058055658
338.0	0.0005737742767450982
339.0	0.0005662561042356629
340.0	0.0005588352922316631
341.0	0.0005515106082185639
342.0	0.0005442808338003147
343.0	0.000537144765999642
344.0	0.0005301012159932839
345.0	0.0005231490100641167
346.0	0.0005162869879171694
347.0	0.0005095140043209767
348.0	0.0005028289272246411
349.0	0.000496230639171813
350.0	0.0004897180356522313
351.0	0.00048329002615332683
352.0	0.00047694553319388433
353.0	0.00047068349302747947
354.0	0.00046450285420718274
355.0	0.000458402578942696
356.0	0.0004523816416579507
357.0	0.0004464390299290244
358.0	0.00044057374304884434
359.0	0.00043478479371117373
360.0	0.00042907120560187195
361.0	0.00042343201547367926
362.0	0.0004178662712917003
363.0	0.00041237303329921815
364.0	0.00040695137280266636
365.0	0.000401600373571398
366.0	0.0003963191293863133
367.0	0.00039110674670439494
368.0	0.0003859623418733804
369.0	0.0003808850431994415
370.0	0.00037587398898608626
371.0	0.0003709283290760368
372.0	0.0003660472230038181
373.0	0.00036122984185738005
374.0	0.000356475365876463
375.0	0.0003517829867334399
376.0	0.00034715190511747096
377.0	0.0003425813325463878
378.0	0.0003380704898603426
379.0	0.00033361860796787823
380.0	0.000329224927213545
381.0	0.00032488869772606677
382.0	0.00032060917862963834
383.0	0.00031638563893920946
384.0	0.0003122173562459807
385.0	0.00030810361761268723
386.0	0.0003040437186996314
387.0	0.0003000369647025991
388.0	0.0002960826686262408
389.0	0.0002921801531741153
390.0	0.0002883287486383779
391.0	0.00028452779446297427
392.0	0.0002807766378936094
393.0	0.0002770746349796127
394.0	0.0002734211492949612
395.0	0.0002698155531675184
396.0	0.0002662572262082108
397.0	0.0002627455560286762
398.0	0.0002592799383194233
399.0	0.0002558597763169246
400.0	0.00025248448047676675
401.0	0.0002491534691984043
402.0	0.0002458661678730323
403.0	0.0002426220095870235
404.0	0.00023942043425506654
405.0	0.00023626088915307264
406.0	0.00023314282842079592
407.0	0.00023006571348105354
408.0	0.00022702901199522785
409.0	0.00022403219903566196
410.0	0.00022107475592036963
411.0	0.00021815617107279195
412.0	0.00021527593874282047
413.0	0.0002124335604705152
414.0	0.00020962854314632295
415.0	0.00020686040094375358
416.0	0.0002041286537490805
417.0	0.00020143282784346184
418.0	0.00019877245482291528
419.0	0.0001961470735096782
420.0	0.00019355622741557
421.0	0.00019099946685230407
422.0	0.00018847634723329065
423.0	0.00018598643019629435
424.0	0.0001835292822960355
425.0	0.00018110447637553762
426.0	0.00017871159048610252
427.0	0.00017635020799389167
428.0	0.0001740199176083479
429.0	0.00017172031355983108
430.0	0.0001694509786460685
431.0	0.00016721149058440687
432.0	0.00016500146037401464
433.0	0.00016282050339810894
434.0	0.00016066824048266426
435.0	0.0001585442973635054
436.0	0.00015644830452998804
437.0	0.00015437989679867314
438.0	0.00015233871422992706
439.0	0.00015032440083473375
440.0	0.00014833660605262367
441.0	0.00014637498339453714
442.0	0.00014443919076967404
443.0	0.00014252889059207519
444.0	0.00014064374953193237
445.0	0.00013878343891349232
446.0	0.00013694763362082085
447.0	0.0001351360134975721
448.0	0.00013334826196143013
449.0	0.00013158406698465797
450.0	0.00012984312012775945
451.0	0.00012812511717186226
452.0	0.00012642975788423882
453.0	0.0001247567459046195
454.0	0.00012310578846097542
455.0	0.0001214765968171605
456.0	0.0001198688857613206
457.0	0.0001182823740322192
458.0	0.00011671678406344199
459.0	0.00011517184154286042
460.0	0.00011364727576790301
461.0	0.00011214281972371509
462.0	0.00011065820983446883
463.0	0.0001091931861054718
464.0	0.00010774749134156991
465.0	0.0001063208722626996
466.0	0.0001049130783528085
467.0	0.00010352386284750992
468.0	0.00010215298210880519
469.0	0.00010080019526981232
470.0	9.94652651229444e-5
471.0	9.814795748752658e-5
472.0	9.684804069109987e-5
473.0	9.556528668497322e-5
474.0	9.42994699428823e-5
475.0	9.30503680081074e-5
476.0	9.181776150057885e-5
477.0	9.060143349159944e-5
478.0	8.940117015754367e-5
479.0	8.82167606874873e-5
480.0	8.704799677161645e-5
481.0	8.589467242359206e-5
482.0	8.475658492557159e-5
483.0	8.363353403240126e-5
484.0	8.25253218437183e-5
485.0	8.143175320185492e-5
486.0	8.035263589079022e-5
487.0	7.928777969112843e-5
488.0	7.823699718301214e-5
489.0	7.720010303557956e-5
490.0	7.617691451855535e-5
491.0	7.516725147382886e-5
492.0	7.417093583228507e-5
493.0	7.318779157117206e-5
494.0	7.221764600728875e-5
495.0	7.126032775062185e-5
496.0	7.031566805437706e-5
497.0	6.9383500033382e-5
498.0	6.846365949542133e-5
499.0	6.755598376884109e-5
500.0	6.66603129957366e-5
501.0	6.577648892402976e-5
502.0	6.490435551143037e-5
503.0	6.40437583996345e-5
504.0	6.319454594461149e-5
505.0	6.235656789499444e-5
506.0	6.152967672790055e-5
507.0	6.071372615679138e-5
508.0	5.990857211202183e-5
509.0	5.911407183134543e-5
510.0	5.833008533784323e-5
511.0	5.755647364935612e-5
512.0	5.6793099759033794e-5
513.0	5.6039829004816966e-5
514.0	5.529652805336127e-5
515.0	5.4563065646107134e-5
516.0	5.383931259217434e-5
517.0	5.312514022648429e-5
518.0	5.242042271902392e-5
519.0	5.1725034822425187e-5
520.0	5.1038853541740536e-5
521.0	5.0361757232053606e-5
522.0	4.969362600348859e-5
523.0	4.903434157910169e-5
524.0	4.838378748672767e-5
525.0	4.774184847633478e-5
526.0	4.710841058397364e-5
527.0	4.648336175705481e-5
528.0	4.586659113670066e-5
529.0	4.525798929932989e-5
530.0	4.4657448775353714e-5
531.0	4.4064863111259456e-5
532.0	4.348012740251761e-5
533.0	4.2903137725147644e-5
534.0	4.233379194573672e-5
535.0	4.177198857036046e-5
536.0	4.1217628343304114e-5
537.0	4.067061304624531e-5
538.0	4.013084540588352e-5
539.0	3.9598229790271944e-5
540.0	3.9072672095130656e-5
541.0	3.8554078315655715e-5
542.0	3.804235696946989e-5
543.0	3.7537416687882796e-5
544.0	3.7039168418573354e-5
545.0	3.6547523393437586e-5
546.0	3.6062394570990364e-5
547.0	3.558369552081331e-5
548.0	3.5111341759375136e-5
549.0	3.4645248511822047e-5
550.0	3.418533360388665e-5
551.0	3.373151540131403e-5
552.0	3.328371325039825e-5
553.0	3.284184724350325e-5
554.0	3.2405839590410324e-5
555.0	3.197561251511161e-5
556.0	3.1551089534787025e-5
557.0	3.113219503347864e-5
558.0	3.071885465999458e-5
559.0	3.031099465289344e-5
560.0	2.99085430341961e-5
561.0	2.951142787566141e-5
562.0	2.9119578933034518e-5
563.0	2.8732926011798554e-5
564.0	2.8351400857218323e-5
565.0	2.7974935065344653e-5
566.0	2.7603462271486023e-5
567.0	2.7236916139372624e-5
568.0	2.6875231732503835e-5
569.0	2.6518344220960444e-5
570.0	2.6166190636445208e-5
571.0	2.5818707868552337e-5
572.0	2.5475834419808052e-5
573.0	2.513750898458511e-5
574.0	2.4803671806239436e-5
575.0	2.447426318497037e-5
576.0	2.414922450100221e-5
577.0	2.3828497738520582e-5
578.0	2.35120259688415e-5
579.0	2.3199752575919774e-5
580.0	2.2891622407428258e-5
581.0	2.2587580218669245e-5
582.0	2.228757237787704e-5
583.0	2.199154516802082e-5
584.0	2.1699445881040447e-5
585.0	2.1411222363099114e-5
586.0	2.112682317800818e-5
587.0	2.0846197529067467e-5
588.0	2.056929573512889e-5
589.0	2.0296068356628894e-5
590.0	2.0026467090872302e-5
591.0	1.9760443422001117e-5
592.0	1.949795029076995e-5
593.0	1.9238940794252812e-5
594.0	1.8983369081126966e-5
595.0	1.873118906559057e-5
596.0	1.8482356409776912e-5
597.0	1.823682605817112e-5
598.0	1.7994555214784214e-5
599.0	1.7755499783334017e-5
600.0	1.7519617657058006e-5
601.0	1.7286866338395157e-5
602.0	1.7057204956927308e-5
603.0	1.6830592002747835e-5
604.0	1.6606987500722425e-5
605.0	1.6386351440189628e-5
606.0	1.6168644478398164e-5
607.0	1.5953827805503806e-5
608.0	1.5741863094831388e-5
609.0	1.55327122683957e-5
610.0	1.532633807954653e-5
611.0	1.5122703814540728e-5
612.0	1.4921773370701885e-5
613.0	1.4723510489034197e-5
614.0	1.4527879997672244e-5
615.0	1.4334847037389409e-5
616.0	1.4144377232128136e-5
617.0	1.3956436475837108e-5
618.0	1.3770991287742618e-5
619.0	1.3588008428655485e-5
620.0	1.3407455455194395e-5
621.0	1.322929985292376e-5
622.0	1.305351007374611e-5
623.0	1.2880054441666289e-5
624.0	1.270890228255439e-5
625.0	1.2540022780171967e-5
626.0	1.2373386006458986e-5
627.0	1.2208961976512e-5
628.0	1.204672183519051e-5
629.0	1.1886636173130682e-5
630.0	1.1728676838629326e-5
631.0	1.1572815175497908e-5
632.0	1.141902350809687e-5
633.0	1.1267274459214605e-5
634.0	1.1117541149019416e-5
635.0	1.0969796505833074e-5
636.0	1.0824014339050336e-5
637.0	1.0680168713861349e-5
638.0	1.053823376651053e-5
639.0	1.0398183981408238e-5
640.0	1.0259994596140132e-5
641.0	1.0123640578285631e-5
642.0	9.989098046503386e-6
643.0	9.856342501279869e-6
644.0	9.725350537337363e-6
645.0	9.59609862150046e-6
646.0	9.468563639813965e-6
647.0	9.342722798066916e-6
648.0	9.218553714163136e-6
649.0	9.096034077060722e-6
650.0	8.975142051781404e-6
651.0	8.855855966771742e-6
652.0	8.738154569698509e-6
653.0	8.622016672177324e-6
654.0	8.507421902947954e-6
655.0	8.394349364948539e-6
656.0	8.282778964030513e-6
657.0	8.172690790786419e-6
658.0	8.06406536923987e-6
659.0	7.956882967619094e-6
660.0	7.851124891544714e-6
661.0	7.74677158688064e-6
662.0	7.643804771362284e-6
663.0	7.542205771926547e-6
664.0	7.441956881848455e-6
665.0	7.3430401243967935e-6
666.0	7.245437686265177e-6
667.0	7.14913199573175e-6
668.0	7.054106291093376e-6
669.0	6.960342886941362e-6
670.0	6.8678253057896654e-6
671.0	6.776537205155364e-6
672.0	6.686462043603569e-6
673.0	6.5975836918141795e-6
674.0	6.509886475214444e-6
675.0	6.423354520279645e-6
676.0	6.337972621395238e-6
677.0	6.253725260307874e-6
678.0	6.170597558252666e-6
679.0	6.08857428119336e-6
680.0	6.007641019323273e-6
681.0	5.927783156778332e-6
682.0	5.848986482703822e-6
683.0	5.771236828877591e-6
684.0	5.6945206807768045e-6
685.0	5.618823841757603e-6
686.0	5.544133117041383e-6
687.0	5.4704350844758665e-6
688.0	5.397716456911894e-6
689.0	5.3259641887848375e-6
690.0	5.255165589801436e-6
691.0	5.185307756505608e-6
692.0	5.11637843914059e-6
693.0	5.04836508241624e-6
694.0	4.981255756320024e-6
695.0	4.915038175568043e-6
696.0	4.849700879105967e-6
697.0	4.7852316740204515e-6
698.0	4.721619532688237e-6
699.0	4.658852560623927e-6
700.0	4.596919993105075e-6
701.0	4.535810546713037e-6
702.0	4.475513385671093e-6
703.0	4.4160174184071366e-6
704.0	4.357312548108894e-6
705.0	4.29938786794537e-6
706.0	4.242233259788009e-6
707.0	4.185838164971756e-6
708.0	4.1301926074766016e-6
709.0	4.0752866823368095e-6
710.0	4.0211106551169e-6
711.0	3.967654535586007e-6
712.0	3.914909001423439e-6
713.0	3.862864339509997e-6
714.0	3.8115117035886215e-6
715.0	3.7608414658052425e-6
716.0	3.7108447941136546e-6
717.0	3.661512749886242e-6
718.0	3.612836451338808e-6
719.0	3.564807123268565e-6
720.0	3.51741635995495e-6
721.0	3.4706555709362874e-6
722.0	3.4245163789137223e-6
723.0	3.378990442115537e-6
724.0	3.334069738514245e-6
725.0	3.289745905021846e-6
726.0	3.246011388569059e-6
727.0	3.20285802501985e-6
728.0	3.1602784957840413e-6
729.0	3.1182646580418805e-6
730.0	3.076809662161395e-6
731.0	3.0359056566453546e-6
732.0	2.9955455858043933e-6
733.0	2.955721839725811e-6
734.0	2.916427426669088e-6
735.0	2.8776553193665677e-6
736.0	2.8393987605568327e-6
737.0	2.8016506092853888e-6
738.0	2.7644044209296226e-6
739.0	2.7276533103304246e-6
740.0	2.6913909749737286e-6
741.0	2.655610586543844e-6
742.0	2.620305835421277e-6
743.0	2.585470440408244e-6
744.0	2.551098191361234e-6
745.0	2.517182721817335e-6
746.0	2.483718205326113e-6
747.0	2.450698545430896e-6
748.0	2.4181178943649684e-6
749.0	2.38597039015076e-6
750.0	2.3542500571238634e-6
751.0	2.3229515733191874e-6
752.0	2.2920691264971538e-6
753.0	2.2615973307438253e-6
754.0	2.2315304875064612e-6
755.0	2.201863459561082e-6
756.0	2.1725907970449043e-6
757.0	2.143707192203692e-6
758.0	2.1152077209762865e-6
759.0	2.0870872532441354e-6
760.0	2.05934048835843e-6
761.0	2.031962715420832e-6
762.0	2.0049488256290715e-6
763.0	1.978294037030537e-6
764.0	1.9519936955703088e-6
765.0	1.9260428132383822e-6
766.0	1.9004370273023596e-6
767.0	1.87517152738792e-6
768.0	1.8502421852417683e-6
769.0	1.8256440625918913e-6
770.0	1.8013730738175582e-6
771.0	1.7774247922375253e-6
772.0	1.7537949901225147e-6
773.0	1.7304793331618384e-6
774.0	1.7074735296773724e-6
775.0	1.6847736787894974e-6
776.0	1.6623756096123543e-6
777.0	1.6402753715283325e-6
778.0	1.6184688433895644e-6
779.0	1.5969521811598497e-6
780.0	1.575721682911535e-6
781.0	1.5547734193432916e-6
782.0	1.534103745370885e-6
783.0	1.513708781430978e-6
784.0	1.4935848469121993e-6
785.0	1.4737285312094173e-6
786.0	1.454136238976389e-6
787.0	1.4348043961831536e-6
788.0	1.4157296135408615e-6
789.0	1.3969084164955348e-6
790.0	1.3783374654963154e-6
791.0	1.3600133073055076e-6
792.0	1.3419330286978948e-6
793.0	1.324092835375268e-6
794.0	1.3064900485915132e-6
795.0	1.2891211866872254e-6
796.0	1.2719833435426153e-6
797.0	1.2550732861882352e-6
798.0	1.2383881085042958e-6
799.0	1.2219247338407513e-6
800.0	1.2056802418669577e-6
801.0	1.1896518259391087e-6
802.0	1.1738363951963038e-6
803.0	1.1582312993141386e-6
804.0	1.1428334403262852e-6
805.0	1.1276405444959892e-6
806.0	1.1126494001700848e-6
807.0	1.0978578615095103e-6
808.0	1.0832628305479375e-6
809.0	1.0688619411780564e-6
810.0	1.054652528864608e-6
811.0	1.0406320143374614e-6
812.0	1.02679786095905e-6
813.0	1.0131477239383457e-6
814.0	9.99678988478081e-7
815.0	9.863893808415014e-7
816.0	9.73276357285613e-7
817.0	9.603378572364818e-7
818.0	9.475711522100028e-7
819.0	9.349744090059176e-7
820.0	9.225450838812321e-7
821.0	9.102809457317562e-7
822.0	8.981798202967184e-7
823.0	8.862395546316293e-7
824.0	8.744581805331109e-7
825.0	8.628333461047077e-7
826.0	8.513631399864607e-7
827.0	8.400454376555899e-7
828.0	8.288781572218795e-7
829.0	8.178593589036609e-7
830.0	8.069871668681117e-7
831.0	7.962594708033066e-7
832.0	7.856742527678762e-7
833.0	7.752298358809639e-7
834.0	7.64924273255474e-7
835.0	7.547557601128574e-7
836.0	7.447224490420012e-7
837.0	7.348225565806388e-7
838.0	7.250542779502211e-7
839.0	7.154158225830543e-7
840.0	7.0590559886341e-7
841.0	6.96521851750731e-7
842.0	6.872627125176223e-7
843.0	6.781267671840396e-7
844.0	6.691122607094258e-7
845.0	6.602176370051893e-7
846.0	6.514411978741919e-7
847.0	6.427815009146798e-7
848.0	6.342370113543438e-7
849.0	6.258059670471994e-7
850.0	6.17487089016322e-7
851.0	6.092786293265817e-7
852.0	6.011795079530202e-7
853.0	5.931879840659349e-7
854.0	5.853027573721192e-7
855.0	5.775223286264008e-7
856.0	5.69845411746428e-7
857.0	5.622704506436094e-7
858.0	5.547963155549951e-7
859.0	5.474215072354127e-7
860.0	5.401447253916558e-7
861.0	5.329646768359453e-7
862.0	5.258801678564851e-7
863.0	5.1888970631353e-7
864.0	5.119923898178058e-7
865.0	5.051865201721739e-7
866.0	4.984712660416335e-7
867.0	4.918453555546876e-7
868.0	4.853074031530014e-7
869.0	4.788564069713175e-7
870.0	4.7249122303583135e-7
871.0	4.662106576347469e-7
872.0	4.600136094268237e-7
873.0	4.5389884917312884e-7
874.0	4.4786562369836247e-7
875.0	4.419124408627795e-7
876.0	4.3603829880112244e-7
877.0	4.3024239460009994e-7
878.0	4.2452352744248856e-7
879.0	4.1888076651730444e-7
880.0	4.133129181127515e-7
881.0	4.0781909405041006e-7
882.0	4.023982853595953e-7
883.0	3.970496038618876e-7
884.0	3.9177203348117473e-7
885.0	3.8656456524677196e-7
886.0	3.8142643177252467e-7
887.0	3.7635652461176505e-7
888.0	3.713540763783385e-7
889.0	3.664180852069876e-7
890.0	3.615477552898483e-7
891.0	3.5674206344538106e-7
892.0	3.5200030623627754e-7
893.0	3.473216594329642e-7
894.0	3.42705206435312e-7
895.0	3.3815010880289265e-7
896.0	3.336555636224148e-7
897.0	3.292207608751596e-7
898.0	3.248448905424084e-7
899.0	3.2052719234343385e-7
900.0	3.1626700547349174e-7
901.0	3.120633635944614e-7
902.0	3.079156059015986e-7
903.0	3.038229863250308e-7
904.0	2.9978466642432977e-7
905.0	2.958002696118456e-7
906.0	2.9186876560061137e-7
907.0	2.879894438478914e-7
908.0	2.841617998683432e-7
909.0	2.803849241672651e-7
910.0	2.766582909430326e-7
911.0	2.7298127491803825e-7
912.0	2.6935309449527267e-7
913.0	2.6577306755370955e-7
914.0	2.622406896080065e-7
915.0	2.5875532116970135e-7
916.0	2.5531614511464795e-7
917.0	2.5192289143660673e-7
918.0	2.4857460800831177e-7
919.0	2.452709395583952e-7
920.0	2.420110405410014e-7
921.0	2.387946054227541e-7
922.0	2.3562073181437881e-7
923.0	2.3248929892361048e-7
924.0	2.293993333069011e-7
925.0	2.2635053653630166e-7
926.0	2.2334224070164055e-7
927.0	2.2037397684471216e-7
928.0	2.1744511968790903e-7
929.0	2.1455511500789726e-7
930.0	2.117036359550184e-7
931.0	2.0889000751367348e-7
932.0	2.0611385309621255e-7
933.0	2.0337457584673757e-7
934.0	2.0067170680704294e-7
935.0	1.9800482675691455e-7
936.0	1.9537323936447137e-7
937.0	1.9277671725603795e-7
938.0	1.9021474884084455e-7
939.0	1.8768687937154027e-7
940.0	1.8519243383252615e-7
941.0	1.8273127011525503e-7
942.0	1.803028695235298e-7
943.0	1.7790658546346094e-7
944.0	1.7554231845906543e-7
945.0	1.732093934947443e-7
946.0	1.7090751924797587e-7
947.0	1.6863623386598192e-7
948.0	1.6639516786653985e-7
949.0	1.6418380255345255e-7
950.0	1.6200190344761722e-7
951.0	1.598489944854009e-7
952.0	1.577247559225725e-7
953.0	1.5562873301178115e-7
954.0	1.5356037152969293e-7
955.0	1.5151969989801728e-7
956.0	1.4950612126085616e-7
957.0	1.4751934429568792e-7
958.0	1.4555891425516165e-7
959.0	1.4362458955474722e-7
960.0	1.4171597229051258e-7
961.0	1.3983272140194458e-7
962.0	1.3797453135566684e-7
963.0	1.3614096872061054e-7
964.0	1.3433183454480968e-7
965.0	1.3254673092433222e-7
966.0	1.3078533811494708e-7
967.0	1.290473790049873e-7
968.0	1.273324699013756e-7
969.0	1.2564038343043649e-7
970.0	1.239707856370842e-7
971.0	1.2232336388251497e-7
972.0	1.206979689527543e-7
973.0	1.1909401820275889e-7
974.0	1.1751143347282778e-7
975.0	1.1594988791330252e-7
976.0	1.1440911151794353e-7
977.0	1.1288882717508386e-7
978.0	1.1138867250792828e-7
979.0	1.0990856935677584e-7
980.0	1.0844800613085681e-7
981.0	1.0700696861931647e-7
982.0	1.0558506602365014e-7
983.0	1.0418205675932768e-7
984.0	1.027976850309642e-7
985.0	1.0143170925402956e-7
986.0	1.0008389494942094e-7
987.0	9.87539650054714e-8
988.0	9.744173468106965e-8
989.0	9.614694107540345e-8
990.0	9.4869449185353e-8
991.0	9.360885400155894e-8
992.0	9.236502052090145e-8
993.0	9.113761478829474e-8
994.0	8.992667233087559e-8
995.0	8.873174550672047e-8
996.0	8.755279168326524e-8
997.0	8.638944848371466e-8
998.0	8.524159511580365e-8
999.0	8.41088976244464e-8
1000.0	8.29912920607967e-8
1001.0	8.188861500002531e-8
1002.0	8.080053248704644e-8
1003.0	7.972691662416764e-8
1004.0	7.866761109198706e-8
1005.0	7.762227482999151e-8
1006.0	7.659087941647158e-8
1007.0	7.557328274288011e-8
1008.0	7.456917217041337e-8
1009.0	7.357839137966948e-8
1010.0	7.260079115667395e-8
1011.0	7.163607307347775e-8
1012.0	7.068425844636295e-8
1013.0	6.974516253421825e-8
1014.0	6.881846559281257e-8
1015.0	6.790414630586383e-8
1016.0	6.700191335085037e-8
1017.0	6.611166725178919e-8
1018.0	6.523328721641519e-8
1019.0	6.436661692532653e-8
1020.0	6.351131531801002e-8
1021.0	6.266756713557697e-8
1022.0	6.183498868495008e-8
1023.0	6.101337390873596e-8
1024.0	6.020264464723368e-8
1025.0	5.940287195471683e-8
1026.0	5.861362950554394e-8
1027.0	5.783491019428766e-8
1028.0	5.706648664727254e-8
1029.0	5.630823807223351e-8
1030.0	5.5560171574597916e-8
1031.0	5.48220810969724e-8
1032.0	5.409366110598057e-8
1033.0	5.337504660474224e-8
1034.0	5.2665811267615936e-8
1035.0	5.196621088998654e-8
1036.0	5.127574809193902e-8
1037.0	5.0594522349456383e-8
1038.0	4.99223702377094e-8
1039.0	4.9259149648150924e-8
1040.0	4.86047184722338e-8
1041.0	4.795900565568445e-8
1042.0	4.7321783824827435e-8
1043.0	4.6693045874235395e-8
1044.0	4.6072813120190403e-8
1045.0	4.546072318589722e-8
1046.0	4.485674764964642e-8
1047.0	4.4260787035454996e-8
1048.0	4.367281292161351e-8
1049.0	4.3092668988720106e-8
1050.0	4.2520184706518194e-8
1051.0	4.195526059902477e-8
1052.0	4.1397882455385115e-8
1053.0	4.084790816705208e-8
1054.0	4.030527378517945e-8
1055.0	3.976984430664743e-8
1056.0	3.924144209577207e-8
1057.0	3.8720244788237324e-8
1058.0	3.820581184754701e-8
1059.0	3.7698256960538856e-8
1060.0	3.719749486208457e-8
1061.0	3.670322001880777e-8
1062.0	3.621567401523862e-8
1063.0	3.5734629477701674e-8
1064.0	3.525989455965828e-8
1065.0	3.4791462155681074e-8
1066.0	3.432931805491535e-8
1067.0	3.3873234883685654e-8
1068.0	3.342334764511179e-8
1069.0	3.29793294895353e-8
1070.0	3.2541237260375055e-8
1071.0	3.210890753280182e-8
1072.0	3.168239004480711e-8
1073.0	3.12615355824164e-8
1074.0	3.08462944076382e-8
1075.0	3.043653862278006e-8
1076.0	3.003223270070521e-8
1077.0	2.9633277165430627e-8
1078.0	2.923961517353746e-8
1079.0	2.8851218303316273e-8
1080.0	2.8467951551647275e-8
1081.0	2.808980070767575e-8
1082.0	2.771672313883755e-8
1083.0	2.7348562525730813e-8
1084.0	2.6985205181517813e-8
1085.0	2.6626750582181558e-8
1086.0	2.6273092146311683e-8
1087.0	2.5924059343651606e-8
1088.0	2.5579751650184335e-8
1089.0	2.5239941692234424e-8
1090.0	2.4904657891511306e-8
1091.0	2.457386472087819e-8
1092.0	2.4247512442343577e-8
1093.0	2.3925331049667875e-8
1094.0	2.3607611865372746e-8
1095.0	2.329399961809031e-8
1096.0	2.298466483807715e-8
1097.0	2.267930199195689e-8
1098.0	2.2378031871994608e-8
1099.0	2.208084026733559e-8
1100.0	2.1787514015159104e-8
1101.0	2.14980957480293e-8
1102.0	2.121260678222825e-8
1103.0	2.0930826849507866e-8
1104.0	2.0652862531278515e-8
1105.0	2.037843671587325e-8
1106.0	2.0107762566112797e-8
1107.0	1.9840690868022648e-8
1108.0	1.9577235832457518e-8
1109.0	1.9317226929160825e-8
1110.0	1.9060607314713707e-8
1111.0	1.880744804338974e-8
1112.0	1.8557642533778562e-8
1113.0	1.831122631301696e-8
1114.0	1.8067950691147416e-8
1115.0	1.7827979092999158e-8
1116.0	1.7591197831734462e-8
1117.0	1.7357621118208044e-8
1118.0	1.712702157874446e-8
1119.0	1.6899534216463508e-8
1120.0	1.667504534452746e-8
1121.0	1.6453668649774045e-8
1122.0	1.6235091493399523e-8
1123.0	1.6019498616515193e-8
1124.0	1.580673369971919e-8
1125.0	1.559676832130208e-8
1126.0	1.5389630902973295e-8
1127.0	1.518521486332247e-8
1128.0	1.498357704576847e-8
1129.0	1.4784518498345278e-8
1130.0	1.4588238173018908e-8
1131.0	1.4394451852695056e-8
1132.0	1.4203209275365225e-8
1133.0	1.401461702243978e-8
1134.0	1.3828490352807421e-8
1135.0	1.3644807950186078e-8
1136.0	1.3463576920003106e-8
1137.0	1.3284797262258508e-8
1138.0	1.3108333973832487e-8
1139.0	1.2934272319853335e-8
1140.0	1.2762576773184264e-8
1141.0	1.2593076803568692e-8
1142.0	1.2425758200151904e-8
1143.0	1.2260770176908409e-8
1144.0	1.2097899571017479e-8
1145.0	1.1937260069316835e-8
1146.0	1.1778681141549896e-8
1147.0	1.1622262263699668e-8
1148.0	1.146806027918501e-8
1149.0	1.1315634651509754e-8
1150.0	1.1165440128024784e-8
1151.0	1.1017142753644293e-8
1152.0	1.0870785160932428e-8
1153.0	1.0726409982453333e-8
1154.0	1.0583917742224003e-8
1155.0	1.0443457654218946e-8
1156.0	1.0304660236215568e-8
1157.0	1.0167951813855325e-8
1158.0	1.0032870534359972e-8
1159.0	9.899636665977596e-9
1160.0	9.76820757614405e-9
1161.0	9.638469578021613e-9
1162.0	9.510458198747074e-9
1163.0	9.384130805756286e-9
1164.0	9.259565558750182e-9
1165.0	9.136527978625963e-9
1166.0	9.01525254448643e-9
1167.0	8.895511882656137e-9
1168.0	8.777419679972809e-9
1169.0	8.660833827889292e-9
1170.0	8.545882224098023e-9
1171.0	8.432316178641486e-9
1172.0	8.32040569775927e-9
1173.0	8.209923407775932e-9
1174.0	8.100883519546187e-9
1175.0	7.993293138497393e-9
1176.0	7.887123842920118e-9
1177.0	7.782432476233225e-9
1178.0	7.679012981043343e-9
1179.0	7.577057203889126e-9
1180.0	7.476472774214926e-9
1181.0	7.3772383757386706e-9
1182.0	7.279268743332068e-9
1183.0	7.182563876995118e-9
1184.0	7.0872516744202585e-9
1185.0	6.993133183641476e-9
1186.0	6.900243931795558e-9
1187.0	6.808676289438154e-9
1188.0	6.718273937167396e-9
1189.0	6.629036874983285e-9
1190.0	6.5409508920311055e-9
1191.0	6.4541367805759364e-9
1192.0	6.368502170062129e-9
1193.0	6.283897846515174e-9
1194.0	6.2004232859180775e-9
1195.0	6.11810690998027e-9
1196.0	6.036941613274394e-9
1197.0	5.9566644949882175e-9
1198.0	5.8776308264896215e-9
1199.0	5.799606128675805e-9
1200.0	5.72255487440998e-9
1201.0	5.64661206681194e-9
1202.0	5.571571648488316e-9
1203.0	5.497611255123047e-9
1204.0	5.424617199878412e-9
1205.0	5.352653431600629e-9
1206.0	5.281549420033116e-9
1207.0	5.211390430304164e-9
1208.0	5.142204884123203e-9
1209.0	5.073900410934584e-9
1210.0	5.0065978030033875e-9
1211.0	4.940091002936242e-9
1212.0	4.87449369757087e-9
1213.0	4.809820097761985e-9
1214.0	4.745928094962437e-9
1215.0	4.682945586864662e-9
1216.0	4.620680726930004e-9
1217.0	4.559367994261265e-9
1218.0	4.49884396402922e-9
1219.0	4.439129952515941e-9
1220.0	4.380190432584641e-9
1221.0	4.322039615090034e-9
1222.0	4.264705921741552e-9
1223.0	4.208018822282611e-9
1224.0	4.152113319833006e-9
1225.0	4.097074679521029e-9
1226.0	4.04266131681652e-9
1227.0	3.9889869185572024e-9
1228.0	3.9359875358968566e-9
1229.0	3.883698695972271e-9
1230.0	3.832205663911736e-9
1231.0	3.78128106603981e-9
1232.0	3.7311593814592925e-9
1233.0	3.6816203419220983e-9
1234.0	3.6326781582829426e-9
1235.0	3.584482044516335e-9
1236.0	3.5368685757930507e-9
1237.0	3.4899656498055265e-9
1238.0	3.443616947151895e-9
1239.0	3.3978295732595143e-9
1240.0	3.3527740583849663e-9
1241.0	3.3082656614169537e-9
1242.0	3.2643043823554763e-9
1243.0	3.2210039080382558e-9
1244.0	3.1782292353454977e-9
1245.0	3.1360443131234206e-9
1246.0	3.0943567708163755e-9
1247.0	3.0533087169715145e-9
1248.0	3.0127935701784736e-9
1249.0	2.9727047490268887e-9
1250.0	2.933326470611064e-9
1251.0	2.8943389906999073e-9
1252.0	2.8559981046782923e-9
1253.0	2.818019595451915e-9
1254.0	2.780588204132073e-9
1255.0	2.7437181415734813e-9
1256.0	2.707267299228988e-9
1257.0	2.671384891073103e-9
1258.0	2.6359217031313165e-9
1259.0	2.6009274733951315e-9
1260.0	2.566409307291906e-9
1261.0	2.5322464125565602e-9
1262.0	2.4987087954286835e-9
1263.0	2.4655903985149052e-9
1264.0	2.432756218695431e-9
1265.0	2.4004833676372073e-9
1266.0	2.3686368422204396e-9
1267.0	2.3371313773168367e-9
1268.0	2.3061801357471268e-9
1269.0	2.275527322126436e-9
1270.0	2.2453292558566318e-9
1271.0	2.215514882664138e-9
1272.0	2.186183678531961e-9
1273.0	2.1571437969214458e-9
1274.0	2.1284591866788105e-9
1275.0	2.1002648509238497e-9
1276.0	2.07233341598112e-9
1277.0	2.044842517534562e-9
1278.0	2.017699785028526e-9
1279.0	1.9909265347450855e-9
1280.0	1.9644659232653794e-9
1281.0	1.9383605831535533e-9
1282.0	1.912667357828468e-9
1283.0	1.8872867713071173e-9
1284.0	1.8622330344442162e-9
1285.0	1.8375203580944799e-9
1286.0	1.8130776879843324e-9
1287.0	1.788954762105277e-9
1288.0	1.7652794781497505e-9
1289.0	1.7418031461602368e-9
1290.0	1.7187460343848215e-9
1291.0	1.6959660342763527e-9
1292.0	1.6734063024159695e-9
1293.0	1.6511449985046056e-9
1294.0	1.6292744930979097e-9
1295.0	1.6076029396572267e-9
1296.0	1.586350606430642e-9
1297.0	1.5651977491870639e-9
1298.0	1.5444285850207962e-9
1299.0	1.5240502193591965e-9
1300.0	1.5037642242532456e-9
1301.0	1.4837979733783868e-9
1302.0	1.464115939597832e-9
1303.0	1.4446470686380053e-9
1304.0	1.4255121527639858e-9
1305.0	1.4065193454371183e-9
1306.0	1.3879102311875613e-9
1307.0	1.3694574363398715e-9
1308.0	1.3512959640138433e-9
1309.0	1.3333192327991128e-9
1310.0	1.3156622458154743e-9
1311.0	1.2981899999431334e-9
1312.0	1.2809451277462358e-9
1313.0	1.2639844726436422e-9
1314.0	1.2471446098061278e-9
1315.0	1.2306458074817783e-9
1316.0	1.214303324559296e-9
1317.0	1.1981597936028265e-9
1318.0	1.1822436363218003e-9
1319.0	1.1665903798530053e-9
1320.0	1.1510792319313623e-9
1321.0	1.1358807228134538e-9
1322.0	1.1207674788238364e-9
1323.0	1.1059029247917351e-9
1324.0	1.0911662684520707e-9
1325.0	1.0766854074972798e-9
1326.0	1.062417709363217e-9
1327.0	1.0483063306310214e-9
1328.0	1.0344365364289843e-9
1329.0	1.0206377965005231e-9
1330.0	1.0071659062305116e-9
1331.0	9.937934919435065e-10
1332.0	9.805987133404415e-10
1333.0	9.676028867033892e-10
1334.0	9.547420631861314e-10
1335.0	9.421370350537472e-10
1336.0	9.295391123487207e-10
1337.0	9.172325121653557e-10
1338.0	9.050893368112156e-10
1339.0	8.929674777391483e-10
1340.0	8.811937846076034e-10
1341.0	8.695337783137802e-10
1342.0	8.579164045841026e-10
1343.0	8.465264045298682e-10
1344.0	8.353140401595738e-10
1345.0	8.242579951911466e-10
1346.0	8.132445827868651e-10
1347.0	8.025011766221724e-10
1348.0	7.918785627225589e-10
1349.0	7.813412139512366e-10
1350.0	7.709815008638543e-10
1351.0	7.607496854689089e-10
1352.0	7.506884003305458e-10
1353.0	7.406839586110436e-10
1354.0	7.308926797122695e-10
1355.0	7.211156116682105e-10
1356.0	7.115588118722371e-10
1357.0	7.021725423328462e-10
1358.0	6.928502216396737e-10
1359.0	6.836131660747924e-10
1360.0	6.745892733306391e-10
1361.0	6.655938022959162e-10
1362.0	6.56783072372491e-10
1363.0	6.481073455688602e-10
1364.0	6.394458296199446e-10
1365.0	6.310045819191146e-10
1366.0	6.225633342182846e-10
1367.0	6.142784059193218e-10
1368.0	6.062208512958023e-10
1369.0	5.981277695354947e-10
1370.0	5.901910071770544e-10
1371.0	5.823750370836933e-10
1372.0	5.746372266912658e-10
1373.0	5.670415248459904e-10
1374.0	5.594813501375029e-10
1375.0	5.520490731214522e-10
1376.0	5.44787326361984e-10
1377.0	5.375113687478006e-10
1378.0	5.303917305354844e-10
1379.0	5.233715683061746e-10
1380.0	5.163585115042224e-10
1381.0	5.095870392324287e-10
1382.0	5.027516181144165e-10
1383.0	4.961151489624172e-10
1384.0	4.894786798104178e-10
1385.0	4.830411626244313e-10
1386.0	4.765894345837296e-10
1387.0	4.702300770986767e-10
1388.0	4.640057227334182e-10
1389.0	4.5790216063323896e-10
1390.0	4.518270202424901e-10
1391.0	4.4581582869795966e-10
1392.0	4.39897007709078e-10
1393.0	4.341131898399908e-10
1394.0	4.28286739406758e-10
1395.0	4.226734517942532e-10
1396.0	4.17031742472318e-10
1397.0	4.115179308428196e-10
1398.0	4.0610359519632766e-10
1399.0	4.006963649771933e-10
1400.0	3.9530334561277414e-10
1401.0	3.90052434795507e-10
1402.0	3.8490099996124627e-10
1403.0	3.7977088140905835e-10
1404.0	3.7483971482288325e-10
1405.0	3.6973801798012573e-10
1406.0	3.6485658938545384e-10
1407.0	3.6004621506435797e-10
1408.0	3.552997895894805e-10
1409.0	3.5055336411460303e-10
1410.0	3.459348363321624e-10
1411.0	3.412736759855761e-10
1412.0	3.367688350408571e-10
1413.0	3.3229241580556845e-10
1414.0	3.2788705084385583e-10
1415.0	3.2359537271986483e-10
1416.0	3.192042186128674e-10
1417.0	3.150404381813132e-10
1418.0	3.108198143308982e-10
1419.0	3.0671998274556245e-10
1420.0	3.026912054338027e-10
1421.0	2.986269009852549e-10
1422.0	2.9461943995556794e-10
1423.0	2.907398766183178e-10
1424.0	2.8687452413578285e-10
1425.0	2.831299639183271e-10
1426.0	2.79285927717865e-10
1427.0	2.7570479232963407e-10
1428.0	2.7200997010368155e-10
1429.0	2.6839330757866264e-10
1430.0	2.6481217219043174e-10
1431.0	2.6133761821256485e-10
1432.0	2.5783464252526755e-10
1433.0	2.5440272111154627e-10
1434.0	2.511058028176194e-10
1435.0	2.4772361939540133e-10
1436.0	2.4434143597318325e-10
1437.0	2.412008370811236e-10
1438.0	2.3796076220605755e-10
1439.0	2.348201633139979e-10
1440.0	2.3170798613136867e-10
1441.0	2.2870239035910345e-10
1442.0	2.255973186038318e-10
1443.0	2.226698825325002e-10
1444.0	2.1962165419608937e-10
1445.0	2.1678658868040657e-10
1446.0	2.1388757431850536e-10
1447.0	2.1103119252074976e-10
1448.0	2.0828139213335817e-10
1449.0	2.0554580260068178e-10
1450.0	2.0271784251235658e-10
1451.0	2.00039096398541e-10
1452.0	1.9737456113944063e-10
1453.0	1.9483081814541947e-10
1454.0	1.922444425872527e-10
1455.0	1.8968648873851635e-10
1456.0	1.8712853488977998e-10
1457.0	1.8468426787876524e-10
1458.0	1.822186845856777e-10
1459.0	1.7976731214730535e-10
1460.0	1.7742962654665462e-10
1461.0	1.7503509752714308e-10
1462.0	1.7274004449063796e-10
1463.0	1.7047341316356324e-10
1464.0	1.6821388726384612e-10
1465.0	1.65954361364129e-10
1466.0	1.6373746802855749e-10
1467.0	1.616200506759924e-10
1468.0	1.5939605191306327e-10
1469.0	1.5731416169728618e-10
1470.0	1.5516832263529068e-10
1471.0	1.531930138298776e-10
1472.0	1.510755964773125e-10
1473.0	1.4911449852661463e-10
1474.0	1.4718892771270475e-10
1475.0	1.4517098634314607e-10
1476.0	1.433448915122426e-10
1477.0	1.4141221527097514e-10
1478.0	1.3945822274763486e-10
1479.0	1.376321279167314e-10
1480.0	1.3589129821411916e-10
1481.0	1.340936250926461e-10
1482.0	1.3229595197117305e-10
1483.0	1.305195951317728e-10
1484.0	1.2880718713859096e-10
1485.0	1.2709477914540912e-10
1486.0	1.2535394944279687e-10
1487.0	1.2369127944111824e-10
1488.0	1.220428202941548e-10
1489.0	1.2046541542076739e-10
1490.0	1.1883116712851916e-10
1491.0	1.1728218396456214e-10
1492.0	1.1565504109967151e-10
1493.0	1.142126393460785e-10
1494.0	1.1267786703683669e-10
1495.0	1.1121414900117088e-10
1496.0	1.0969358754664427e-10
1497.0	1.0822276408362086e-10
1498.0	1.0685141660360387e-10
1499.0	1.0543033113208367e-10
1500.0	1.0409451078885468e-10
1501.0	1.0260237104375847e-10
1502.0	1.0129497240995988e-10
1503.0	9.99662574940885e-11
1504.0	9.864464800557471e-11
1505.0	9.731593308970332e-11
1506.0	9.601563988326234e-11
1507.0	9.477219009568216e-11
1508.0	9.349321317131398e-11
1509.0	9.21787091101578e-11
1510.0	9.104184073294164e-11
1511.0	8.979128551800386e-11
1512.0	8.86259954313573e-11
1513.0	8.746070534471073e-11
1514.0	8.633094239485217e-11
1515.0	8.512301974406e-11
1516.0	8.400036222155904e-11
1517.0	8.29629698273493e-11
1518.0	8.186873401427874e-11
1519.0	8.073186563706258e-11
1520.0	7.968026238813763e-11
1521.0	7.856471029299428e-11
1522.0	7.747757990728132e-11
1523.0	7.653966349607799e-11
1524.0	7.553069281129865e-11
1525.0	7.462119810952572e-11
1526.0	7.364064913417678e-11
1527.0	7.258904588525183e-11
1528.0	7.16369186193333e-11
1529.0	7.070610763548757e-11
1530.0	6.973976951485383e-11
1531.0	6.87592205395049e-11
1532.0	6.792788553866558e-11
1533.0	6.703260169160785e-11
1534.0	6.608047442568932e-11
1535.0	6.5284666561638e-11
1536.0	6.441780442401068e-11
1537.0	6.349409886752255e-11
1538.0	6.264144758461043e-11
1539.0	6.193090484885033e-11
1540.0	6.109246442065341e-11
1541.0	6.018296971888049e-11
1542.0	5.941558356425958e-11
1543.0	5.866240826435387e-11
1544.0	5.789502210973296e-11
1545.0	5.714184680982726e-11
1546.0	5.6360249800491147e-11
1547.0	5.560707450058544e-11
1548.0	5.4868110055394936e-11
1549.0	5.4079407618701225e-11
1550.0	5.348965714802034e-11
1551.0	5.2722270993399434e-11
1552.0	5.2082782531215344e-11
1553.0	5.1308290949236834e-11
1554.0	5.064748620497994e-11
1555.0	4.999378688808065e-11
1556.0	4.935429842589656e-11
1557.0	4.871480996371247e-11
1558.0	4.8132164920389187e-11
1559.0	4.736477876576828e-11
1560.0	4.686739885073621e-11
1561.0	4.6142645260260906e-11
1562.0	4.560973820844083e-11
1563.0	4.495603889154154e-11
1564.0	4.438049927557586e-11
1565.0	4.376943252282217e-11
1566.0	4.32578417530749e-11
1567.0	4.270361841918202e-11
1568.0	4.212097337585874e-11
1569.0	4.156675004196586e-11
1570.0	4.100542128071538e-11
1571.0	4.0401459955319297e-11
1572.0	3.9889869185572024e-11
1573.0	3.936406756110955e-11
1574.0	3.888089850079268e-11
1575.0	3.82911480301118e-11
1576.0	3.7829295251867734e-11
1577.0	3.7275071917974856e-11
1578.0	3.6763481148227584e-11
1579.0	3.6337155506771524e-11
1580.0	3.5853986446454655e-11
1581.0	3.5349501104064984e-11
1582.0	3.4923175462608924e-11
1583.0	3.444711182964966e-11
1584.0	3.40207861881936e-11
1585.0	3.360867140145274e-11
1586.0	3.311129148642067e-11
1587.0	3.275602011854062e-11
1588.0	3.2294167340296553e-11
1589.0	3.1803892852622084e-11
1590.0	3.142019977531163e-11
1591.0	3.100808498857077e-11
1592.0	3.056044306504191e-11
1593.0	3.0176749987731455e-11
1594.0	2.9743318918917794e-11
1595.0	2.942357468782575e-11
1596.0	2.901856532844249e-11
1597.0	2.8627766823774436e-11
1598.0	2.8251179173821583e-11
1599.0	2.788169695122633e-11
1600.0	2.7469582164485473e-11
1601.0	2.708588908717502e-11
1602.0	2.6780355710798176e-11
1603.0	2.6432189770275727e-11
1604.0	2.6133761821256485e-11
1605.0	2.5778490453376435e-11
1606.0	2.5409008230781183e-11
1607.0	2.502531515347073e-11
1608.0	2.475530891388189e-11
1609.0	2.4428459255432244e-11
1610.0	2.41087150243402e-11
1611.0	2.3746338229102548e-11
1612.0	2.3440804852725705e-11
1613.0	2.3135271476348862e-11
1614.0	2.2858159809402423e-11
1615.0	2.2431834167946363e-11
1616.0	2.2211565919860732e-11
1617.0	2.19841922444175e-11
1618.0	2.1685764295398258e-11
1619.0	2.1373125491663814e-11
1620.0	2.1096013824717375e-11
1621.0	2.0833113012486137e-11
1622.0	2.0513368781394092e-11
1623.0	2.0307311388023663e-11
1624.0	2.000888343900442e-11
1625.0	1.9696244635269977e-11
1626.0	1.9525714378687553e-11
1627.0	1.9241497284383513e-11
1628.0	1.8950174762721872e-11
1629.0	1.8765433651424246e-11
1630.0	1.851674369390821e-11
1631.0	1.828937001846498e-11
1632.0	1.8061996343021747e-11
1633.0	1.7749357539287303e-11
1634.0	1.752198386384407e-11
1635.0	1.731592647047364e-11
1636.0	1.70103930940968e-11
1637.0	1.686828454694478e-11
1638.0	1.6584067452640738e-11
1639.0	1.6427748050773516e-11
1640.0	1.6186163520615082e-11
1641.0	1.6008527836675057e-11
1642.0	1.5802470443304628e-11
1643.0	1.5575096767861396e-11
1644.0	1.5354828519775765e-11
1645.0	1.5155876553762937e-11
1646.0	1.4992451724538114e-11
1647.0	1.4807710613240488e-11
1648.0	1.4651391211373266e-11
1649.0	1.4409806681214832e-11
1650.0	1.4267698134062812e-11
1651.0	1.4061640740692383e-11
1652.0	1.3798739928461146e-11
1653.0	1.3670842236024328e-11
1654.0	1.3500311979441904e-11
1655.0	1.3315570868144277e-11
1656.0	1.3130829756846651e-11
1657.0	1.2988721209694631e-11
1658.0	1.2789769243681803e-11
1659.0	1.2661871551244985e-11
1660.0	1.2420287021086551e-11
1661.0	1.2278178473934531e-11
1662.0	1.2079226507921703e-11
1663.0	1.1944223388127284e-11
1664.0	1.1780798558902461e-11
1665.0	1.1681322575896047e-11
1666.0	1.1425527191022411e-11
1667.0	1.141842176366481e-11
1668.0	1.1219469797651982e-11
1669.0	1.1119993814645568e-11
1670.0	1.0984990694851149e-11
1671.0	1.0800249583553523e-11
1672.0	1.0622613899613498e-11
1673.0	1.0473399925103877e-11
1674.0	1.035971308738226e-11
1675.0	1.0373923942097463e-11
1676.0	1.0103917702508625e-11
1677.0	9.990230864787009e-12
1678.0	9.848122317634989e-12
1679.0	9.684697488410166e-12
1680.0	9.549694368615746e-12
1681.0	9.50706180447014e-12
1682.0	9.329426120530115e-12
1683.0	9.2157392828085e-12
1684.0	9.109157872444484e-12
1685.0	9.00257646208047e-12
1686.0	8.86757334228605e-12
1687.0	8.711253940418828e-12
1688.0	8.58335624798201e-12
1689.0	8.512301974406e-12
1690.0	8.405720564041985e-12
1691.0	8.284928298962768e-12
1692.0	8.206768598029157e-12
1693.0	8.100187187665142e-12
1694.0	7.929656931082718e-12
1695.0	7.887024366937112e-12
1696.0	7.8017592386459e-12
1697.0	7.688072400924284e-12
1698.0	7.574385563202668e-12
1699.0	7.496225862269057e-12
1700.0	7.389644451905042e-12
1701.0	7.318590178329032e-12
1702.0	7.23332505003782e-12
1703.0	7.176481631177012e-12
1704.0	7.034373084024992e-12
1705.0	6.934897101018578e-12
1706.0	6.842526545369765e-12
1707.0	6.750155989720952e-12
1708.0	6.629363724641735e-12
1709.0	6.608047442568932e-12
1710.0	6.572520305780927e-12
1711.0	6.423306331271306e-12
1712.0	6.345146630337695e-12
1713.0	6.23856521997368e-12
1714.0	6.181721801112872e-12
1715.0	6.0964566728216596e-12
1716.0	5.9827698351000436e-12
1717.0	5.9330318435968366e-12
1718.0	5.8832938520936295e-12
1719.0	5.7909232964448165e-12
1720.0	5.7198690228688065e-12
1721.0	5.7127635955112055e-12
1722.0	5.5493387662863825e-12
1723.0	5.4853899200679734e-12
1724.0	5.4640736379951704e-12
1725.0	5.329070518200751e-12
1726.0	5.286437954055145e-12
1727.0	5.272227099339943e-12
1728.0	5.144329406903125e-12
1729.0	5.080380560684716e-12
1730.0	5.016431714466307e-12
1731.0	4.9666937229631e-12
1732.0	4.845901457883883e-12
1733.0	4.89563944938709e-12
1734.0	4.781952611665474e-12
1735.0	4.718003765447065e-12
1736.0	4.675371201301459e-12
1737.0	4.718003765447065e-12
1738.0	4.462208380573429e-12
1739.0	4.391154106997419e-12
1740.0	4.440892098500626e-12
1741.0	4.405364961712621e-12
1742.0	4.320099833421409e-12
1743.0	4.277467269275803e-12
1744.0	4.177991286269389e-12
1745.0	4.206412995699793e-12
1746.0	4.135358722123783e-12
1747.0	4.028777311759768e-12
1748.0	4.050093593832571e-12
1749.0	3.936406756110955e-12
1750.0	3.950617610826157e-12
1751.0	3.808509063674137e-12
1752.0	3.780087354243733e-12
1753.0	3.68771679859492e-12
1754.0	3.716138508025324e-12
1755.0	3.709033080667723e-12
1756.0	3.680611371237319e-12
1757.0	3.559819106158102e-12
1758.0	3.531397396727698e-12
1759.0	3.524291969370097e-12
1760.0	3.481659405224491e-12
1761.0	3.410605131648481e-12
1762.0	3.375077994860476e-12
1763.0	3.325340003357269e-12
1764.0	3.282707439211663e-12
1765.0	3.225864020350855e-12
1766.0	3.211653165635653e-12
1767.0	3.197442310920451e-12
1768.0	3.183231456205249e-12
1769.0	3.0411229090532288e-12
1770.0	3.0411229090532288e-12
1771.0	3.0411229090532288e-12
1772.0	3.0411229090532288e-12
1773.0	2.9416469260468148e-12
1774.0	2.9416469260468148e-12
1775.0	2.9274360713316128e-12
1776.0	2.9061197892588098e-12
1777.0	2.7853275241795927e-12
1778.0	2.8137492336099967e-12
1779.0	2.7569058147491887e-12
1780.0	2.7000623958883807e-12
1781.0	2.6574298317427747e-12
1782.0	2.6290081223123707e-12
1783.0	2.5863755581667647e-12
1784.0	2.6005864128819667e-12
1785.0	2.4868995751603507e-12
1786.0	2.4868995751603507e-12
1787.0	2.4442670110147446e-12
1788.0	2.4371615836571436e-12
1789.0	2.4158453015843406e-12
1790.0	2.4300561562995426e-12
1791.0	2.4158453015843406e-12
1792.0	2.3874235921539366e-12
1793.0	2.3305801732931286e-12
1794.0	2.2879476091475226e-12
1795.0	2.2026824808563106e-12
1796.0	2.2168933355715126e-12
1797.0	2.1316282072803006e-12
1798.0	2.1458390619955026e-12
1799.0	2.1813661987835076e-12
1800.0	2.1174173525650986e-12
1801.0	2.1245227799226996e-12
1802.0	2.1458390619955026e-12
1803.0	2.0179413695586845e-12
1804.0	1.9966250874858815e-12
1805.0	2.0463630789890885e-12
1806.0	1.9824142327706795e-12
1807.0	1.9113599591946695e-12
1808.0	1.9255708139098715e-12
1809.0	1.9042545318370685e-12
1810.0	1.9042545318370685e-12
1811.0	1.8758328224066645e-12
1812.0	1.8260948309034575e-12
1813.0	1.7905676941154525e-12
1814.0	1.8545165403338615e-12
1815.0	1.7337242752546445e-12
1816.0	1.7124079931818414e-12
1817.0	1.7337242752546445e-12
1818.0	1.7763568394002505e-12
1819.0	1.7195134205394424e-12
1820.0	1.7195134205394424e-12
1821.0	1.7053025658242404e-12
1822.0	1.6484591469634324e-12
1823.0	1.6200374375330284e-12
1824.0	1.6413537196058314e-12
1825.0	1.6200374375330284e-12
1826.0	1.4495071809506044e-12
1827.0	1.5205614545266144e-12
1828.0	1.4850343177386094e-12
1829.0	1.5631940186722204e-12
1830.0	1.4779288903810084e-12
1831.0	1.4566126083082054e-12
1832.0	1.4921397450962104e-12
1833.0	1.4495071809506044e-12
1834.0	1.4637180356658064e-12
1835.0	1.3926637620897964e-12
1836.0	1.3784529073745944e-12
1837.0	1.4068746168049984e-12
1838.0	1.4210854715202004e-12
1839.0	1.3784529073745944e-12
1840.0	1.4068746168049984e-12
1841.0	1.3642420526593924e-12
1842.0	1.3500311979441904e-12
1843.0	1.3287149158713873e-12
1844.0	1.2505552149377763e-12
1845.0	1.2647660696529783e-12
1846.0	1.2789769243681803e-12
1847.0	1.2789769243681803e-12
1848.0	1.2576606422953773e-12
1849.0	1.1937117960769683e-12
1850.0	1.3216094885137863e-12
1851.0	1.1937117960769683e-12
1852.0	1.2434497875801753e-12
1853.0	1.1581846592889633e-12
1854.0	1.1652900866465643e-12
1855.0	1.1510792319313623e-12
1856.0	1.1652900866465643e-12
1857.0	1.2008172234345693e-12
1858.0	1.1226575225009583e-12
1859.0	1.0658141036401503e-12
1860.0	1.0800249583553523e-12
1861.0	1.0373923942097463e-12
1862.0	1.0658141036401503e-12
1863.0	1.0516032489249483e-12
1864.0	1.0516032489249483e-12
1865.0	1.0231815394945443e-12
1866.0	1.0160761121369433e-12
1867.0	1.0516032489249483e-12
1868.0	1.0160761121369433e-12
1869.0	1.0231815394945443e-12
1870.0	1.0089706847793423e-12
1871.0	9.237055564881302e-13


==> fig1_2_Energy_diff_fixed_A2.txt <==
124.0	0.008583659401807608
125.0	0.00032806460253453906
126.0	4.283690856254907e-6
127.0	9.345063745058724e-8
128.0	2.0581154558385606e-9
129.0	4.5432102524500806e-11
130.0	9.805489753489383e-13


==> fig1_3_Energy_diff_adaptive_A2.txt <==
124.0	0.008583659401807608
125.0	0.0003210032312921385
126.0	8.477478274926398e-8
127.0	7.815970093361102e-13


==> fig1_4_reference_rate.txt <==
124.0	0.03938932608732845
125.0	0.0007921493937415217
126.0	1.5930728558641864e-5
127.0	3.2037910325276166e-7
128.0	6.4430681511652266e-9
129.0	1.295750152837156e-10
130.0	2.6058523970041695e-12


==> fig2_1_Energy_A2.txt <==
1.0	65.33781555821822
2.0	53.68136691738188
3.0	49.01815453801942
4.0	47.64135075328811
5.0	46.5400905933551
6.0	45.29312658202241
7.0	43.888714846272364
8.0	42.472727666002584
9.0	41.29249404420365
10.0	40.49742548916687
11.0	40.02843909900719
12.0	39.745889617642064
13.0	39.55046707318471
14.0	39.39494809479433
15.0	39.26113215957709
16.0	39.14285508575737
17.0	39.03792224296061
18.0	38.94502947650933
19.0	38.86290512206761
20.0	38.79025000026448
21.0	38.725849909596796
22.0	38.6686530928997
23.0	38.61778505831331
24.0	38.57252545957279
25.0	38.53227284442869
26.0	38.49651204709923
27.0	38.46478966846358
28.0	38.43669790920964
29.0	38.41186494489226
30.0	38.38994966204352
31.0	38.37063892650347
32.0	38.35364609940961
33.0	38.33871001004181
34.0	38.325593963212626
35.0	38.314084599350196
36.0	38.303990565771684
37.0	38.29514102840491
38.0	38.28738408121053
39.0	38.28058511445481
40.0	38.274625195331225
41.0	38.26939950244069
42.0	38.26481584331528
43.0	38.26079327334298
44.0	38.257260825731855
45.0	38.254156355627245
46.0	38.25142549680974
47.0	38.24902072630371
48.0	38.24690053025435
49.0	38.24502866339369
50.0	38.243373493933305
51.0	38.24190742574803
52.0	38.240606389931344
53.0	38.23944939830091
54.0	38.238418151910395
55.0	38.2374966982735
56.0	38.236671131535324
57.0	38.23592933047075
58.0	38.23526072967105
59.0	38.23465611986217
60.0	38.23410747369449
61.0	38.23360779384342
62.0	38.2331509805686
63.0	38.23273171629877
64.0	38.23234536503547
65.0	38.2319878847183
66.0	38.23165575085276
67.0	38.231345889992504
68.0	38.23105562176859
69.0	38.23078260840535
70.0	38.23052481071794
71.0	38.23028044979449
72.0	38.23004797359153
73.0	38.2298260278465
74.0	38.22961343071281
75.0	38.229409150674144
76.0	38.22921228727884
77.0	38.22902205436711
78.0	38.2288377654328
79.0	38.22865882088213
80.0	38.22848469690806
81.0	38.22831493580918
82.0	38.228149137530224
83.0	38.2279869523053
84.0	38.227828074222806
85.0	38.2276722356335
86.0	38.22751920225452
87.0	38.22736876891765
88.0	38.22722075584312
89.0	38.22707500540642
90.0	38.22693137930117
91.0	38.226789756080926
92.0	38.22665002899757
93.0	38.226512104132865
94.0	38.226375898750305
95.0	38.22624133987545
96.0	38.2261083630389
97.0	38.22597691119749
98.0	38.22584693377516
99.0	38.225718385843706
100.0	38.225591227390545
101.0	38.2254654226966
102.0	38.225340939777055
103.0	38.2252177499099
104.0	38.22509582720771
105.0	38.22497514826079
106.0	38.22485569180958
107.0	38.22473743847469
108.0	38.22462037050566
109.0	38.22450447157768
110.0	38.224389726598716
111.0	38.224276121556066
112.0	38.224163643368335
113.0	38.22405227977123
114.0	38.223942019202156
115.0	38.223832850715944
116.0	38.22372476389568
117.0	38.22361774878996
118.0	38.22351179584403
119.0	38.223406895853984
120.0	38.223303039912636
121.0	38.223200219377006
122.0	38.22309842582533
123.0	38.22299765103473
124.0	38.22289788694691
125.0	38.222799125653154
126.0	38.222701359366944
127.0	38.22260458041433
128.0	38.22250878121171
129.0	38.22241395426107
130.0	38.22232009213114
131.0	38.22222718745569
132.0	38.22213523291817
133.0	38.22204422125222
134.0	38.221954145228665
135.0	38.221864997658045
136.0	38.221776771378856
137.0	38.22168945926177
138.0	38.22160305419955
139.0	38.22151754911159
140.0	38.221432936935464
141.0	38.22134921063183
142.0	38.221266363176944
143.0	38.22118438756829
144.0	38.2211032768172
145.0	38.221023023955226
146.0	38.22094362202739
147.0	38.22086506409842
148.0	38.220787343246506
149.0	38.22071045256979
150.0	38.220634385180546
151.0	38.220559134211285
152.0	38.220484692809656
153.0	38.22041105414446
154.0	38.22033821140041
155.0	38.22026615778486
156.0	38.22019488652176
157.0	38.220124390859134
158.0	38.22005466406292
159.0	38.21998569942427
160.0	38.2199174902539
161.0	38.219850029888335
162.0	38.21978331168542
163.0	38.219717329030296
164.0	38.219652075330465
165.0	38.21958754402198
166.0	38.21952372856455
167.0	38.219460622447784
168.0	38.21939821918618
169.0	38.21933651232527
170.0	38.21927549543675
171.0	38.21921516212437
172.0	38.2191555060194
173.0	38.21909652078595
174.0	38.219038200116785
175.0	38.21898053773891
176.0	38.21892352740859
177.0	38.2188671629175
178.0	38.218811438087286
179.0	38.21875634677609
180.0	38.21870188287288
181.0	38.21864804030399
182.0	38.21859481302742
183.0	38.21854219503895
184.0	38.21849018036732
185.0	38.218438763079305
186.0	38.21838793727542
187.0	38.21833769709512
188.0	38.21828803671198
189.0	38.21823895033886
190.0	38.21819043222395
191.0	38.21814247665456
192.0	38.21809507795405
193.0	38.2180482304858
194.0	38.21800192864893
195.0	38.21795616688336
196.0	38.217910939665344
197.0	38.21786624151179
198.0	38.2178220669767
199.0	38.21777841065496
200.0	38.217735267178384
201.0	38.21769263122048
202.0	38.21765049749166
203.0	38.21760886074387
204.0	38.21756771576703
205.0	38.21752705739202
206.0	38.21748688048797
207.0	38.21744717996519
208.0	38.2174079507721
209.0	38.21736918789867
210.0	38.21733088637273
211.0	38.21729304126403
212.0	38.21725564768
213.0	38.21721870076989
214.0	38.21718219572067
215.0	38.21714612776108
216.0	38.217110492157474
217.0	38.21707528421792
218.0	38.21704049928824
219.0	38.21700613275539
220.0	38.21697218004432
221.0	38.21693863662081
222.0	38.21690549798845
223.0	38.21687275969171
224.0	38.216840417312234
225.0	38.21680846647277
226.0	38.21677690283293
227.0	38.21674572209291
228.0	38.21671491998995
229.0	38.21668449230153
230.0	38.216654434841594
231.0	38.21662474346434
232.0	38.21659541406014
233.0	38.216566442559184
234.0	38.21653782492757
235.0	38.21650955717105
236.0	38.21648163533085
237.0	38.21645405548735
238.0	38.21642681375645
239.0	38.21639990629242
240.0	38.21637332928495
241.0	38.216347078961874
242.0	38.2163211515857
243.0	38.21629554345693
244.0	38.21627025091031
245.0	38.21624527031819
246.0	38.21622059808678
247.0	38.216196230659506
248.0	38.216172164513196
249.0	38.2161483961615
250.0	38.21612492215092
251.0	38.216101739064555
252.0	38.21607884351806
253.0	38.216056232162785
254.0	38.21603390168258
255.0	38.216011848796384
256.0	38.21599007025524
257.0	38.21596856284497
258.0	38.215947323382736
259.0	38.215926348720075
260.0	38.215905635739816
261.0	38.21588518135827
262.0	38.21586498252289
263.0	38.21584503621379
264.0	38.21582533944178
265.0	38.215805889250404
266.0	38.21578668271297
267.0	38.215767716935005
268.0	38.21574898905145
269.0	38.215730496229284
270.0	38.21571223566382
271.0	38.21569420458228
272.0	38.215676400240085
273.0	38.21565881992336
274.0	38.21564146094634
275.0	38.21562432065369
276.0	38.215607396417276
277.0	38.21559068563914
278.0	38.21557418574831
279.0	38.21555789420291
280.0	38.21554180848795
281.0	38.215525926117024
282.0	38.21551024463024
283.0	38.21549476159565
284.0	38.2154794746074
285.0	38.21546438128709
286.0	38.21544947928173
287.0	38.21543476626588
288.0	38.21542023993868
289.0	38.21540589802613
290.0	38.21539173827858
291.0	38.215377758473046
292.0	38.21536395641
293.0	38.215350329916255
294.0	38.215336876841754
295.0	38.215323595062
296.0	38.215310482475616
297.0	38.21529753700594
298.0	38.21528475659917
299.0	38.21527213922568
300.0	38.215259682878425
301.0	38.215247385574
302.0	38.215235245350804
303.0	38.21522326027112
304.0	38.215211428417994
305.0	38.21519974789797
306.0	38.21518821683834
307.0	38.215176833389094
308.0	38.21516559572068
309.0	38.21515450202578
310.0	38.2151435505171
311.0	38.21513273942901
312.0	38.2151220670159
313.0	38.21511153155308
314.0	38.21510113133528
315.0	38.21509086467822
316.0	38.215080729916394
317.0	38.215070725404885
318.0	38.21506084951686
319.0	38.21505110064613
320.0	38.21504147720418
321.0	38.21503197762236
322.0	38.2150226003496
323.0	38.2150133438542
324.0	38.215004206621614
325.0	38.21499518715633
326.0	38.214986283979655
327.0	38.21497749563146
328.0	38.21496882066829
329.0	38.2149602576645
330.0	38.214951805210916
331.0	38.21494346191592
332.0	38.214935226403895
333.0	38.214927097316505
334.0	38.214919073310725
335.0	38.214911153060996
336.0	38.21490333525652
337.0	38.21489561860316
338.0	38.21488800182185
339.0	38.21488048364934
340.0	38.214873062837334
341.0	38.21486573815332
342.0	38.2148585083789
343.0	38.2148513723111
344.0	38.214844328761096
345.0	38.21483737655517
346.0	38.21483051453302
347.0	38.214823741549424
348.0	38.21481705647233
349.0	38.214810458184274
350.0	38.214803945580755
351.0	38.214797517571256
352.0	38.2147911730783
353.0	38.21478491103813
354.0	38.21477873039931
355.0	38.214772630124045
356.0	38.21476660918676
357.0	38.21476066657503
358.0	38.21475480128815
359.0	38.214749012338814
360.0	38.214743298750705
361.0	38.214737659560576
362.0	38.214732093816394
363.0	38.2147266005784
364.0	38.214721178917905
365.0	38.214715827918674
366.0	38.21471054667449
367.0	38.21470533429181
368.0	38.214700189886976
369.0	38.2146951125883
370.0	38.21469010153409
371.0	38.21468515587418
372.0	38.21468027476811
373.0	38.21467545738696
374.0	38.21467070291098
375.0	38.214666010531836
376.0	38.21466137945022
377.0	38.21465680887765
378.0	38.21465229803496
379.0	38.21464784615307
380.0	38.214643452472316
381.0	38.21463911624283
382.0	38.21463483672373
383.0	38.21463061318404
384.0	38.21462644490135
385.0	38.214622331162715
386.0	38.2146182712638
387.0	38.214614264509805
388.0	38.21461031021373
389.0	38.21460640769828
390.0	38.21460255629374
391.0	38.214598755339566
392.0	38.214595004182996
393.0	38.21459130218008
394.0	38.2145876486944
395.0	38.21458404309827
396.0	38.21458048477131
397.0	38.21457697310113
398.0	38.21457350748342
399.0	38.21457008732142
400.0	38.21456671202558
401.0	38.2145633810143
402.0	38.214560093712976
403.0	38.21455684955469
404.0	38.21455364797936
405.0	38.214550488434256
406.0	38.21454737037352
407.0	38.214544293258584
408.0	38.2145412565571
409.0	38.21453825974414
410.0	38.21453530230102
411.0	38.214532383716175
412.0	38.214529503483845
413.0	38.21452666110557
414.0	38.21452385608825
415.0	38.214521087946046
416.0	38.21451835619885
417.0	38.214515660372946
418.0	38.214512999999926
419.0	38.21451037461861
420.0	38.21450778377252
421.0	38.214505227011955
422.0	38.214502703892336
423.0	38.2145002139753
424.0	38.2144977568274
425.0	38.21449533202148
426.0	38.21449293913559
427.0	38.2144905777531
428.0	38.21448824746271
429.0	38.21448594785866
430.0	38.21448367852375
431.0	38.21448143903569
432.0	38.21447922900548
433.0	38.2144770480485
434.0	38.214474895785585
435.0	38.214472771842466
436.0	38.21447067584963
437.0	38.2144686074419
438.0	38.21446656625933
439.0	38.21446455194594
440.0	38.214462564151155
441.0	38.2144606025285
442.0	38.21445866673587
443.0	38.214456756435695
444.0	38.214454871294635
445.0	38.214453010984016
446.0	38.21445117517872
447.0	38.2144493635586
448.0	38.214447575807064
449.0	38.21444581161209
450.0	38.21444407066523
451.0	38.214442352662275
452.0	38.21444065730299
453.0	38.21443898429101
454.0	38.214437333333564
455.0	38.21443570414192
456.0	38.214434096430864
457.0	38.214432509919135
458.0	38.214430944329166
459.0	38.214429399386646
460.0	38.21442787482087
461.0	38.214426370364826
462.0	38.21442488575494
463.0	38.21442342073121
464.0	38.214421975036444
465.0	38.214420548417365
466.0	38.214419140623455
467.0	38.21441775140795
468.0	38.21441638052721
469.0	38.21441502774037
470.0	38.214413692810226
471.0	38.21441237550259
472.0	38.214411075585794
473.0	38.21440979283179
474.0	38.214408527015046
475.0	38.21440727791311
476.0	38.2144060453066
477.0	38.214404828978594
478.0	38.21440362871526
479.0	38.21440244430579
480.0	38.214401275541874
481.0	38.214400122217526
482.0	38.21439898413003
483.0	38.214397861079135
484.0	38.214396752866946
485.0	38.214395659298305
486.0	38.21439458018099
487.0	38.214393515324794
488.0	38.214392464542286
489.0	38.21439142764814
490.0	38.21439040445962
491.0	38.21438939479658
492.0	38.214388398480935
493.0	38.214387415336674
494.0	38.21438644519111
495.0	38.21438548787285
496.0	38.21438454321316
497.0	38.214383611045136
498.0	38.2143826912046
499.0	38.21438178352887
500.0	38.2143808878581
501.0	38.21438000403403
502.0	38.214379131900614
503.0	38.2143782713035
504.0	38.21437742209105
505.0	38.214376584113
506.0	38.21437575722183
507.0	38.21437494127126
508.0	38.214374136117215
509.0	38.214373341616934
510.0	38.21437255763044
511.0	38.21437178401875
512.0	38.21437102064486
513.0	38.21437026737411
514.0	38.214369524073156
515.0	38.21436879061075
516.0	38.214368066857695
517.0	38.21436735268533
518.0	38.21436664796782
519.0	38.214365952579925
520.0	38.214365266398644
521.0	38.214364589302335
522.0	38.214363921171106
523.0	38.21436326188668
524.0	38.21436261133259
525.0	38.21436196939358
526.0	38.21436133595569
527.0	38.21436071090686
528.0	38.21436009413624
529.0	38.2143594855344
530.0	38.21435888499388
531.0	38.214358292408214
532.0	38.214357707672505
533.0	38.21435713068283
534.0	38.21435656133705
535.0	38.21435599953367
536.0	38.214355445173446
537.0	38.21435489815815
538.0	38.21435435839051
539.0	38.21435382577489
540.0	38.2143533002172
541.0	38.21435278162342
542.0	38.21435226990207
543.0	38.21435176496179
544.0	38.21435126671352
545.0	38.214350775068496
546.0	38.214350289939674
547.0	38.21434981124062
548.0	38.21434933888686
549.0	38.214348872793614
550.0	38.21434841287871
551.0	38.214347959060504
552.0	38.21434751125835
553.0	38.214347069392346
554.0	38.21434663338469
555.0	38.21434620315762
556.0	38.21434577863464
557.0	38.214345359740136
558.0	38.21434494639976
559.0	38.214344538539756
560.0	38.21434413608814
561.0	38.21434373897298
562.0	38.214343347124036
563.0	38.214342960471114
564.0	38.21434257894596
565.0	38.21434220248017
566.0	38.214341831007374
567.0	38.21434146446124
568.0	38.214341102776835
569.0	38.214340745889324
570.0	38.21434039373574
571.0	38.21434004625297
572.0	38.21433970337952
573.0	38.21433936505409
574.0	38.21433903121691
575.0	38.21433870180829
576.0	38.214338376769604
577.0	38.21433805604284
578.0	38.21433773957107
579.0	38.21433742729768
580.0	38.21433711916751
581.0	38.21433681512532
582.0	38.21433651511748
583.0	38.21433621909027
584.0	38.214335926990984
585.0	38.214335638767466
586.0	38.21433535436828
587.0	38.21433507374263
588.0	38.21433479684084
589.0	38.21433452361346
590.0	38.21433425401219
591.0	38.214333987988525
592.0	38.21433372549539
593.0	38.2143334664859
594.0	38.214333210914184
595.0	38.21433295873417
596.0	38.21433270990151
597.0	38.21433246437116
598.0	38.21433222210032
599.0	38.214331983044886
600.0	38.21433174716276
601.0	38.21433151441144
602.0	38.21433128475006
603.0	38.214331058137105
604.0	38.2143308345326
605.0	38.21433061389654
606.0	38.21433039618958
607.0	38.21433018137291
608.0	38.2143299694082
609.0	38.21432976025737
610.0	38.21432955388318
611.0	38.21432935024892
612.0	38.21432914931847
613.0	38.21432895105559
614.0	38.2143287554251
615.0	38.21432856239214
616.0	38.214328371922335
617.0	38.21432818398158
618.0	38.21432799853639
619.0	38.21432781555353
620.0	38.21432763500056
621.0	38.214327456844956
622.0	38.214327281055176
623.0	38.214327107599544
624.0	38.214326936447385
625.0	38.21432676756788
626.0	38.21432660093111
627.0	38.21432643650708
628.0	38.21432627426694
629.0	38.214326114181276
630.0	38.21432595622194
631.0	38.21432580036028
632.0	38.21432564656861
633.0	38.21432549481956
634.0	38.21432534508625
635.0	38.21432519734161
636.0	38.21432505155944
637.0	38.21432490771382
638.0	38.21432476577887
639.0	38.214324625729084
640.0	38.2143244875397
641.0	38.21432435118568
642.0	38.21432421664315
643.0	38.214324083887604
644.0	38.21432395289564
645.0	38.214323823643724
646.0	38.21432369610874
647.0	38.2143235702679
648.0	38.21432344609882
649.0	38.21432332357918
650.0	38.214323202687154
651.0	38.21432308340107
652.0	38.21432296569967
653.0	38.214322849561775
654.0	38.214322734967006
655.0	38.21432262189447
656.0	38.21432251032407
657.0	38.21432240023589
658.0	38.21432229161047
659.0	38.21432218442807
660.0	38.214322078669994
661.0	38.21432197431669
662.0	38.214321871349874
663.0	38.214321769750875
664.0	38.214321669501985
665.0	38.21432157058523
666.0	38.21432147298279
667.0	38.2143213766771
668.0	38.214321281651394
669.0	38.21432118788799
670.0	38.21432109537041
671.0	38.21432100408231
672.0	38.214320914007146
673.0	38.214320825128794
674.0	38.21432073743158
675.0	38.21432065089962
676.0	38.214320565517724
677.0	38.21432048127036
678.0	38.21432039814266
679.0	38.214320316119384
680.0	38.21432023518612
681.0	38.21432015532826
682.0	38.214320076531585
683.0	38.21431999878193
684.0	38.21431992206578
685.0	38.214319846368944
686.0	38.21431977167822
687.0	38.21431969798019
688.0	38.21431962526156
689.0	38.21431955350929
690.0	38.21431948271069
691.0	38.21431941285286
692.0	38.21431934392354
693.0	38.214319275910185
694.0	38.21431920880086
695.0	38.21431914258328
696.0	38.21431907724598
697.0	38.21431901277678
698.0	38.214318949164635
699.0	38.21431888639766
700.0	38.214318824465096
701.0	38.21431876335565
702.0	38.21431870305849
703.0	38.21431864356252
704.0	38.21431858485765
705.0	38.21431852693297
706.0	38.21431846977836
707.0	38.21431841338327
708.0	38.21431835773771
709.0	38.214318302831785
710.0	38.21431824865576
711.0	38.21431819519964
712.0	38.214318142454104
713.0	38.21431809040944
714.0	38.214318039056806
715.0	38.21431798838657
716.0	38.2143179383899
717.0	38.21431788905785
718.0	38.214317840381554
719.0	38.214317792352226
720.0	38.21431774496146
721.0	38.214317698200674
722.0	38.21431765206148
723.0	38.214317606535545
724.0	38.21431756161484
725.0	38.21431751729101
726.0	38.21431747355649
727.0	38.21431743040313
728.0	38.2143173878236
729.0	38.21431734580976
730.0	38.214317304354765
731.0	38.21431726345076
732.0	38.21431722309069
733.0	38.21431718326694
734.0	38.21431714397253
735.0	38.21431710520042
736.0	38.21431706694386
737.0	38.21431702919571
738.0	38.214316991949524
739.0	38.21431695519841
740.0	38.21431691893608
741.0	38.21431688315569
742.0	38.21431684785094
743.0	38.21431681301554
744.0	38.214316778643294
745.0	38.214316744727824
746.0	38.21431671126331
747.0	38.21431667824365
748.0	38.214316645663
749.0	38.21431661351549
750.0	38.21431658179516
751.0	38.214316550496676
752.0	38.21431651961423
753.0	38.21431648914243
754.0	38.21431645907559
755.0	38.21431642940856
756.0	38.2143164001359
757.0	38.214316371252295
758.0	38.214316342752824
759.0	38.214316314632356
760.0	38.21431628688559
761.0	38.21431625950782
762.0	38.21431623249393
763.0	38.21431620583914
764.0	38.2143161795388
765.0	38.214316153587916
766.0	38.21431612798213
767.0	38.21431610271663
768.0	38.21431607778729
769.0	38.214316053189165
770.0	38.21431602891818
771.0	38.214316004969895
772.0	38.21431598134009
773.0	38.214315958024436
774.0	38.21431593501863
775.0	38.21431591231878
776.0	38.21431588992071
777.0	38.214315867820474
778.0	38.214315846013946
779.0	38.214315824497284
780.0	38.214315803266786
781.0	38.21431578231852
782.0	38.21431576164885
783.0	38.214315741253884
784.0	38.21431572112995
785.0	38.214315701273634
786.0	38.21431568168134
787.0	38.2143156623495
788.0	38.214315643274716
789.0	38.21431562445352
790.0	38.21431560588257
791.0	38.21431558755841
792.0	38.21431556947813
793.0	38.21431555163794
794.0	38.21431553403515
795.0	38.21431551666629
796.0	38.214315499528446
797.0	38.21431548261839
798.0	38.21431546593321
799.0	38.21431544946984
800.0	38.214315433225345
801.0	38.21431541719693
802.0	38.2143154013815
803.0	38.2143153857764
804.0	38.21431537037854
805.0	38.21431535518565
806.0	38.2143153401945
807.0	38.214315325402964
808.0	38.21431531080793
809.0	38.214315296407044
810.0	38.21431528219763
811.0	38.21431526817712
812.0	38.214315254342964
813.0	38.21431524069283
814.0	38.21431522722409
815.0	38.21431521393448
816.0	38.21431520082146
817.0	38.21431518788296
818.0	38.214315175116255
819.0	38.21431516251951
820.0	38.21431515009019
821.0	38.21431513782605
822.0	38.21431512572492
823.0	38.21431511378466
824.0	38.21431510200328
825.0	38.21431509037845
826.0	38.21431507890824
827.0	38.21431506759054
828.0	38.21431505642326
829.0	38.21431504540446
830.0	38.21431503453227
831.0	38.21431502380457
832.0	38.214315013219355
833.0	38.21431500277494
834.0	38.214314992469376
835.0	38.21431498230086
836.0	38.21431497226755
837.0	38.21431496236766
838.0	38.21431495259938
839.0	38.214314942960925
840.0	38.2143149334507
841.0	38.214314924066954
842.0	38.214314914807815
843.0	38.21431490567187
844.0	38.21431489665736
845.0	38.21431488776274
846.0	38.2143148789863
847.0	38.214314870326604
848.0	38.214314861782114
849.0	38.21431485335107
850.0	38.21431484503219
851.0	38.21431483682373
852.0	38.21431482872461
853.0	38.21431482073309
854.0	38.21431481284786
855.0	38.21431480506743
856.0	38.214314797390514
857.0	38.21431478981555
858.0	38.21431478234142
859.0	38.21431477496661
860.0	38.21431476768983
861.0	38.21431476050978
862.0	38.21431475342527
863.0	38.21431474643481
864.0	38.21431473953749
865.0	38.21431473273162
866.0	38.21431472601637
867.0	38.21431471939046
868.0	38.214314712852506
869.0	38.21431470640151
870.0	38.214314700036326
871.0	38.21431469375576
872.0	38.21431468755871
873.0	38.21431468144395
874.0	38.214314675410726
875.0	38.21431466945754
876.0	38.2143146635834
877.0	38.2143146577875
878.0	38.21431465206863
879.0	38.21431464642587
880.0	38.21431464085802
881.0	38.2143146353642
882.0	38.21431462994339
883.0	38.21431462459471
884.0	38.214314619317136
885.0	38.21431461410967
886.0	38.214314608971534
887.0	38.21431460390163
888.0	38.21431459889918
889.0	38.21431459396319
890.0	38.21431458909286
891.0	38.214314584287166
892.0	38.21431457954541
893.0	38.21431457486676
894.0	38.21431457025031
895.0	38.21431456569521
896.0	38.214314561200666
897.0	38.21431455676586
898.0	38.21431455238999
899.0	38.214314548072295
900.0	38.21431454381211
901.0	38.214314539608466
902.0	38.21431453546071
903.0	38.21431453136809
904.0	38.21431452732977
905.0	38.21431452334537
906.0	38.21431451941387
907.0	38.21431451553455
908.0	38.2143145117069
909.0	38.21431450793003
910.0	38.214314504203394
911.0	38.21431450052638
912.0	38.2143144968982
913.0	38.21431449331817
914.0	38.21431448978579
915.0	38.214314486300424
916.0	38.21431448286125
917.0	38.214314479467994
918.0	38.21431447611971
919.0	38.21431447281604
920.0	38.21431446955614
921.0	38.21431446633971
922.0	38.214314463165834
923.0	38.2143144600344
924.0	38.214314456944436
925.0	38.21431445389564
926.0	38.21431445088734
927.0	38.21431444791908
928.0	38.21431444499022
929.0	38.21431444210022
930.0	38.21431443924874
931.0	38.21431443643511
932.0	38.214314433658956
933.0	38.21431443091968
934.0	38.21431442821681
935.0	38.21431442554993
936.0	38.21431442291834
937.0	38.21431442032182
938.0	38.21431441775985
939.0	38.21431441523198
940.0	38.21431441273754
941.0	38.21431441027637
942.0	38.21431440784797
943.0	38.21431440545169
944.0	38.21431440308742
945.0	38.214314400754496
946.0	38.21431439845262
947.0	38.21431439618134
948.0	38.21431439394027
949.0	38.214314391728905
950.0	38.214314389547006
951.0	38.2143143873941
952.0	38.21431438526986
953.0	38.214314383173836
954.0	38.214314381105474
955.0	38.2143143790648
956.0	38.214314377051224
957.0	38.21431437506445
958.0	38.21431437310402
959.0	38.21431437116969
960.0	38.214314369261075
961.0	38.214314367377824
962.0	38.214314365519634
963.0	38.21431436368607
964.0	38.21431436187694
965.0	38.214314360091834
966.0	38.21431435833044
967.0	38.21431435659248
968.0	38.21431435487757
969.0	38.214314353185486
970.0	38.21431435151589
971.0	38.21431434986847
972.0	38.21431434824307
973.0	38.21431434663912
974.0	38.214314345056536
975.0	38.21431434349499
976.0	38.214314341954214
977.0	38.21431434043393
978.0	38.214314338933775
979.0	38.21431433745367
980.0	38.21431433599311
981.0	38.21431433455207
982.0	38.21431433313017
983.0	38.21431433172716
984.0	38.21431433034279
985.0	38.21431432897681
986.0	38.214314327629
987.0	38.21431432629907
988.0	38.21431432498684
989.0	38.214314323692044
990.0	38.21431432241455
991.0	38.21431432115396
992.0	38.21431431991012
993.0	38.21431431868272
994.0	38.214314317471775
995.0	38.21431431627685
996.0	38.214314315097894
997.0	38.21431431393455
998.0	38.2143143127867
999.0	38.214314311654
1000.0	38.214314310536395
1001.0	38.21431430943372
1002.0	38.214314308345635
1003.0	38.21431430727202
1004.0	38.214314306212714
1005.0	38.21431430516738
1006.0	38.21431430413598
1007.0	38.214314303118385
1008.0	38.214314302114275
1009.0	38.214314301123494
1010.0	38.214314300145894
1011.0	38.214314299181176
1012.0	38.21431429822936
1013.0	38.214314297290265
1014.0	38.21431429636357
1015.0	38.21431429544925
1016.0	38.214314294547016
1017.0	38.21431429365677
1018.0	38.21431429277839
1019.0	38.21431429191172
1020.0	38.21431429105642
1021.0	38.21431429021267
1022.0	38.21431428938009
1023.0	38.21431428855848
1024.0	38.21431428774775
1025.0	38.214314286947975
1026.0	38.21431428615873
1027.0	38.21431428538001
1028.0	38.21431428461159
1029.0	38.21431428385334
1030.0	38.214314283105274
1031.0	38.214314282367184
1032.0	38.214314281638764
1033.0	38.21431428092015
1034.0	38.214314280210914
1035.0	38.21431427951131
1036.0	38.21431427882085
1037.0	38.214314278139625
1038.0	38.21431427746747
1039.0	38.21431427680425
1040.0	38.21431427614982
1041.0	38.21431427550411
1042.0	38.21431427486689
1043.0	38.21431427423815
1044.0	38.214314273617916
1045.0	38.214314273005826
1046.0	38.21431427240185
1047.0	38.21431427180589
1048.0	38.214314271217916
1049.0	38.21431427063777
1050.0	38.21431427006529
1051.0	38.21431426950036
1052.0	38.214314268942985
1053.0	38.21431426839301
1054.0	38.214314267850376
1055.0	38.21431426731495
1056.0	38.214314266786545
1057.0	38.21431426626535
1058.0	38.214314265750915
1059.0	38.21431426524336
1060.0	38.2143142647426
1061.0	38.21431426424832
1062.0	38.21431426376078
1063.0	38.21431426327973
1064.0	38.214314262805
1065.0	38.214314262336565
1066.0	38.21431426187442
1067.0	38.21431426141834
1068.0	38.21431426096845
1069.0	38.21431426052443
1070.0	38.21431426008634
1071.0	38.21431425965401
1072.0	38.21431425922749
1073.0	38.21431425880664
1074.0	38.2143142583914
1075.0	38.21431425798164
1076.0	38.214314257577335
1077.0	38.21431425717838
1078.0	38.21431425678472
1079.0	38.21431425639632
1080.0	38.214314256013054
1081.0	38.2143142556349
1082.0	38.214314255261826
1083.0	38.214314254893665
1084.0	38.21431425453031
1085.0	38.21431425417185
1086.0	38.214314253818195
1087.0	38.21431425346916
1088.0	38.214314253124854
1089.0	38.214314252785044
1090.0	38.21431425244976
1091.0	38.21431425211897
1092.0	38.214314251792615
1093.0	38.214314251470434
1094.0	38.214314251152715
1095.0	38.2143142508391
1096.0	38.21431425052977
1097.0	38.214314250224405
1098.0	38.214314249923135
1099.0	38.21431424962594
1100.0	38.21431424933262
1101.0	38.2143142490432
1102.0	38.21431424875771
1103.0	38.21431424847593
1104.0	38.214314248197965
1105.0	38.21431424792354
1106.0	38.214314247652865
1107.0	38.21431424738579
1108.0	38.21431424712234
1109.0	38.21431424686233
1110.0	38.21431424660571
1111.0	38.21431424635255
1112.0	38.214314246102745
1113.0	38.21431424585633
1114.0	38.21431424561305
1115.0	38.21431424537308
1116.0	38.2143142451363
1117.0	38.214314244902724
1118.0	38.214314244672124
1119.0	38.21431424444464
1120.0	38.21431424422015
1121.0	38.21431424399877
1122.0	38.214314243780194
1123.0	38.2143142435646
1124.0	38.214314243351836
1125.0	38.21431424314187
1126.0	38.214314242934734
1127.0	38.21431424273032
1128.0	38.21431424252868
1129.0	38.21431424232962
1130.0	38.21431424213334
1131.0	38.214314241939555
1132.0	38.21431424174831
1133.0	38.21431424155972
1134.0	38.21431424137359
1135.0	38.21431424118991
1136.0	38.21431424100868
1137.0	38.2143142408299
1138.0	38.21431424065344
1139.0	38.214314240479375
1140.0	38.21431424030768
1141.0	38.21431424013818
1142.0	38.21431423997086
1143.0	38.21431423980587
1144.0	38.214314239643
1145.0	38.21431423948236
1146.0	38.214314239323784
1147.0	38.214314239167365
1148.0	38.21431423901316
1149.0	38.21431423886074
1150.0	38.21431423871054
1151.0	38.214314238562245
1152.0	38.21431423841589
1153.0	38.21431423827151
1154.0	38.21431423812902
1155.0	38.21431423798856
1156.0	38.21431423784976
1157.0	38.214314237713054
1158.0	38.21431423757797
1159.0	38.21431423744474
1160.0	38.21431423731331
1161.0	38.21431423718357
1162.0	38.21431423705556
1163.0	38.21431423692923
1164.0	38.21431423680467
1165.0	38.21431423668163
1166.0	38.214314236560355
1167.0	38.214314236440615
1168.0	38.21431423632252
1169.0	38.21431423620594
1170.0	38.214314236090985
1171.0	38.21431423597742
1172.0	38.21431423586551
1173.0	38.214314235755026
1174.0	38.214314235645986
1175.0	38.214314235538396
1176.0	38.21431423543223
1177.0	38.214314235327535
1178.0	38.214314235224116
1179.0	38.21431423512216
1180.0	38.214314235021575
1181.0	38.21431423492234
1182.0	38.21431423482437
1183.0	38.21431423472767
1184.0	38.214314234632354
1185.0	38.214314234538236
1186.0	38.21431423444535
1187.0	38.21431423435378
1188.0	38.21431423426338
1189.0	38.21431423417414
1190.0	38.21431423408605
1191.0	38.21431423399924
1192.0	38.214314233913605
1193.0	38.214314233829
1194.0	38.214314233745526
1195.0	38.21431423366321
1196.0	38.214314233582044
1197.0	38.21431423350177
1198.0	38.21431423342273
1199.0	38.21431423334471
1200.0	38.21431423326766
1201.0	38.214314233191715
1202.0	38.214314233116674
1203.0	38.214314233042714
1204.0	38.21431423296972
1205.0	38.214314232897756
1206.0	38.21431423282665
1207.0	38.21431423275649
1208.0	38.21431423268731
1209.0	38.214314232619
1210.0	38.2143142325517
1211.0	38.214314232485194
1212.0	38.214314232419596
1213.0	38.21431423235492
1214.0	38.21431423229103
1215.0	38.21431423222805
1216.0	38.21431423216578
1217.0	38.21431423210447
1218.0	38.21431423204395
1219.0	38.21431423198423
1220.0	38.21431423192529
1221.0	38.21431423186714
1222.0	38.21431423180981
1223.0	38.21431423175312
1224.0	38.214314231697216
1225.0	38.21431423164218
1226.0	38.214314231587764
1227.0	38.21431423153409
1228.0	38.21431423148109
1229.0	38.2143142314288
1230.0	38.21431423137731
1231.0	38.214314231326384
1232.0	38.21431423127626
1233.0	38.21431423122672
1234.0	38.21431423117778
1235.0	38.214314231129585
1236.0	38.21431423108197
1237.0	38.21431423103507
1238.0	38.21431423098872
1239.0	38.21431423094293
1240.0	38.21431423089788
1241.0	38.21431423085337
1242.0	38.21431423080941
1243.0	38.21431423076611
1244.0	38.21431423072333
1245.0	38.21431423068115
1246.0	38.21431423063946
1247.0	38.21431423059841
1248.0	38.214314230557896
1249.0	38.21431423051781
1250.0	38.21431423047843
1251.0	38.21431423043944
1252.0	38.2143142304011
1253.0	38.21431423036312
1254.0	38.21431423032569
1255.0	38.21431423028882
1256.0	38.21431423025237
1257.0	38.21431423021649
1258.0	38.214314230181024
1259.0	38.21431423014603
1260.0	38.21431423011151
1261.0	38.21431423007735
1262.0	38.21431423004381
1263.0	38.21431423001069
1264.0	38.21431422997786
1265.0	38.214314229945586
1266.0	38.21431422991374
1267.0	38.214314229882234
1268.0	38.21431422985128
1269.0	38.21431422982063
1270.0	38.21431422979043
1271.0	38.21431422976062
1272.0	38.214314229731286
1273.0	38.21431422970225
1274.0	38.21431422967356
1275.0	38.21431422964537
1276.0	38.214314229617436
1277.0	38.214314229589945
1278.0	38.2143142295628
1279.0	38.21431422953603
1280.0	38.21431422950957
1281.0	38.21431422948346
1282.0	38.21431422945777
1283.0	38.21431422943239
1284.0	38.214314229407336
1285.0	38.21431422938262
1286.0	38.21431422935818
1287.0	38.21431422933406
1288.0	38.21431422931038
1289.0	38.214314229286906
1290.0	38.21431422926385
1291.0	38.21431422924107
1292.0	38.21431422921851
1293.0	38.21431422919625
1294.0	38.21431422917438
1295.0	38.214314229152706
1296.0	38.21431422913145
1297.0	38.2143142291103
1298.0	38.21431422908953
1299.0	38.21431422906915
1300.0	38.21431422904887
1301.0	38.2143142290289
1302.0	38.21431422900922
1303.0	38.21431422898975
1304.0	38.214314228970615
1305.0	38.21431422895162
1306.0	38.21431422893301
1307.0	38.21431422891456
1308.0	38.2143142288964
1309.0	38.21431422887842
1310.0	38.214314228860765
1311.0	38.21431422884329
1312.0	38.21431422882605
1313.0	38.21431422880909
1314.0	38.21431422879225
1315.0	38.21431422877575
1316.0	38.214314228759406
1317.0	38.21431422874326
1318.0	38.214314228727346
1319.0	38.21431422871169
1320.0	38.21431422869618
1321.0	38.21431422868098
1322.0	38.21431422866587
1323.0	38.214314228651006
1324.0	38.21431422863627
1325.0	38.21431422862179
1326.0	38.21431422860752
1327.0	38.21431422859341
1328.0	38.21431422857954
1329.0	38.21431422856574
1330.0	38.21431422855227
1331.0	38.214314228538896
1332.0	38.2143142285257
1333.0	38.214314228512706
1334.0	38.214314228499845
1335.0	38.21431422848724
1336.0	38.21431422847464
1337.0	38.214314228462335
1338.0	38.21431422845019
1339.0	38.21431422843807
1340.0	38.214314228426296
1341.0	38.214314228414636
1342.0	38.21431422840302
1343.0	38.21431422839163
1344.0	38.21431422838042
1345.0	38.21431422836936
1346.0	38.21431422835835
1347.0	38.214314228347604
1348.0	38.21431422833698
1349.0	38.214314228326444
1350.0	38.214314228316084
1351.0	38.21431422830585
1352.0	38.21431422829579
1353.0	38.21431422828579
1354.0	38.214314228275995
1355.0	38.21431422826622
1356.0	38.21431422825666
1357.0	38.214314228247275
1358.0	38.21431422823795
1359.0	38.214314228228716
1360.0	38.21431422821969
1361.0	38.2143142282107
1362.0	38.214314228201886
1363.0	38.21431422819321
1364.0	38.21431422818455
1365.0	38.21431422817611
1366.0	38.214314228167666
1367.0	38.21431422815938
1368.0	38.21431422815132
1369.0	38.21431422814323
1370.0	38.214314228135294
1371.0	38.21431422812748
1372.0	38.21431422811974
1373.0	38.214314228112144
1374.0	38.214314228104584
1375.0	38.21431422809715
1376.0	38.21431422808989
1377.0	38.214314228082614
1378.0	38.214314228075494
1379.0	38.214314228068474
1380.0	38.21431422806146
1381.0	38.21431422805469
1382.0	38.214314228047854
1383.0	38.21431422804122
1384.0	38.21431422803458
1385.0	38.214314228028144
1386.0	38.21431422802169
1387.0	38.21431422801533
1388.0	38.21431422800911
1389.0	38.214314228003005
1390.0	38.21431422799693
1391.0	38.21431422799092
1392.0	38.214314227985
1393.0	38.214314227979216
1394.0	38.21431422797339
1395.0	38.214314227967776
1396.0	38.214314227962134
1397.0	38.21431422795662
1398.0	38.214314227951206
1399.0	38.2143142279458
1400.0	38.214314227940406
1401.0	38.214314227935155
1402.0	38.214314227930004
1403.0	38.21431422792487
1404.0	38.21431422791994
1405.0	38.21431422791484
1406.0	38.21431422790996
1407.0	38.21431422790515
1408.0	38.2143142279004
1409.0	38.214314227895656
1410.0	38.21431422789104
1411.0	38.214314227886376
1412.0	38.21431422788187
1413.0	38.214314227877395
1414.0	38.21431422787299
1415.0	38.2143142278687
1416.0	38.21431422786431
1417.0	38.21431422786014
1418.0	38.21431422785592
1419.0	38.21431422785182
1420.0	38.214314227847794
1421.0	38.21431422784373
1422.0	38.21431422783972
1423.0	38.21431422783584
1424.0	38.21431422783198
1425.0	38.21431422782823
1426.0	38.21431422782439
1427.0	38.21431422782081
1428.0	38.21431422781711
1429.0	38.214314227813496
1430.0	38.214314227809915
1431.0	38.21431422780644
1432.0	38.21431422780294
1433.0	38.214314227799505
1434.0	38.21431422779621
1435.0	38.214314227792826
1436.0	38.214314227789444
1437.0	38.2143142277863
1438.0	38.21431422778306
1439.0	38.21431422777992
1440.0	38.21431422777681
1441.0	38.214314227773805
1442.0	38.2143142277707
1443.0	38.21431422776777
1444.0	38.214314227764724
1445.0	38.21431422776189
1446.0	38.21431422775899
1447.0	38.214314227756134
1448.0	38.214314227753384
1449.0	38.21431422775065
1450.0	38.21431422774782
1451.0	38.21431422774514
1452.0	38.21431422774248
1453.0	38.21431422773993
1454.0	38.21431422773735
1455.0	38.21431422773479
1456.0	38.21431422773223
1457.0	38.21431422772979
1458.0	38.21431422772732
1459.0	38.21431422772487
1460.0	38.21431422772253
1461.0	38.21431422772014
1462.0	38.21431422771784
1463.0	38.214314227715576
1464.0	38.21431422771332
1465.0	38.21431422771106
1466.0	38.21431422770884
1467.0	38.21431422770672
1468.0	38.2143142277045
1469.0	38.21431422770242
1470.0	38.21431422770027
1471.0	38.214314227698296
1472.0	38.21431422769618
1473.0	38.21431422769422
1474.0	38.21431422769229
1475.0	38.214314227690274
1476.0	38.21431422768845
1477.0	38.214314227686515
1478.0	38.21431422768456
1479.0	38.214314227682735
1480.0	38.214314227680994
1481.0	38.214314227679196
1482.0	38.2143142276774
1483.0	38.21431422767562
1484.0	38.21431422767391
1485.0	38.2143142276722
1486.0	38.21431422767046
1487.0	38.214314227668794
1488.0	38.214314227667145
1489.0	38.21431422766557
1490.0	38.214314227663934
1491.0	38.214314227662385
1492.0	38.21431422766076
1493.0	38.214314227659315
1494.0	38.21431422765778
1495.0	38.21431422765632
1496.0	38.214314227654796
1497.0	38.214314227653325
1498.0	38.214314227651954
1499.0	38.21431422765053
1500.0	38.2143142276492
1501.0	38.214314227647705
1502.0	38.2143142276464
1503.0	38.21431422764507
1504.0	38.21431422764375
1505.0	38.21431422764242
1506.0	38.21431422764112
1507.0	38.214314227639875
1508.0	38.214314227638596
1509.0	38.21431422763728
1510.0	38.214314227636144
1511.0	38.214314227634894
1512.0	38.21431422763373
1513.0	38.21431422763256
1514.0	38.214314227631434
1515.0	38.214314227630226
1516.0	38.2143142276291
1517.0	38.214314227628066
1518.0	38.21431422762697
1519.0	38.214314227625835
1520.0	38.21431422762478
1521.0	38.21431422762367
1522.0	38.21431422762258
1523.0	38.21431422762164
1524.0	38.21431422762063
1525.0	38.214314227619724
1526.0	38.21431422761874
1527.0	38.21431422761769
1528.0	38.21431422761674
1529.0	38.21431422761581
1530.0	38.21431422761484
1531.0	38.21431422761386
1532.0	38.21431422761303
1533.0	38.214314227612135
1534.0	38.21431422761118
1535.0	38.21431422761039
1536.0	38.21431422760952
1537.0	38.2143142276086
1538.0	38.214314227607744
1539.0	38.214314227607034
1540.0	38.214314227606195
1541.0	38.214314227605286
1542.0	38.21431422760452
1543.0	38.214314227603765
1544.0	38.214314227603
1545.0	38.214314227602245
1546.0	38.21431422760146
1547.0	38.21431422760071
1548.0	38.21431422759997
1549.0	38.21431422759918
1550.0	38.21431422759859
1551.0	38.214314227597825
1552.0	38.214314227597185
1553.0	38.21431422759641
1554.0	38.21431422759575
1555.0	38.214314227595096
1556.0	38.21431422759446
1557.0	38.21431422759382
1558.0	38.214314227593235
1559.0	38.21431422759247
1560.0	38.21431422759197
1561.0	38.214314227591245
1562.0	38.21431422759071
1563.0	38.21431422759006
1564.0	38.21431422758948
1565.0	38.21431422758887
1566.0	38.21431422758836
1567.0	38.214314227587806
1568.0	38.214314227587224
1569.0	38.21431422758667
1570.0	38.21431422758611
1571.0	38.214314227585504
1572.0	38.21431422758499
1573.0	38.21431422758447
1574.0	38.21431422758398
1575.0	38.214314227583394
1576.0	38.21431422758293
1577.0	38.21431422758238
1578.0	38.214314227581866
1579.0	38.21431422758144
1580.0	38.21431422758096
1581.0	38.21431422758045
1582.0	38.214314227580026
1583.0	38.21431422757955
1584.0	38.21431422757912
1585.0	38.21431422757871
1586.0	38.214314227578214
1587.0	38.21431422757786
1588.0	38.2143142275774
1589.0	38.21431422757691
1590.0	38.21431422757652
1591.0	38.21431422757611
1592.0	38.21431422757566
1593.0	38.21431422757528
1594.0	38.214314227574846
1595.0	38.214314227574526
1596.0	38.21431422757412
1597.0	38.21431422757373
1598.0	38.214314227573354
1599.0	38.214314227572984
1600.0	38.21431422757257
1601.0	38.21431422757219
1602.0	38.21431422757188
1603.0	38.214314227571535
1604.0	38.214314227571236
1605.0	38.21431422757088
1606.0	38.21431422757051
1607.0	38.21431422757013
1608.0	38.21431422756986
1609.0	38.21431422756953
1610.0	38.21431422756921
1611.0	38.21431422756885
1612.0	38.21431422756854
1613.0	38.21431422756824
1614.0	38.21431422756796
1615.0	38.214314227567534
1616.0	38.214314227567314
1617.0	38.21431422756709
1618.0	38.21431422756679
1619.0	38.214314227566476
1620.0	38.2143142275662
1621.0	38.214314227565936
1622.0	38.214314227565616
1623.0	38.21431422756541
1624.0	38.21431422756511
1625.0	38.2143142275648
1626.0	38.21431422756463
1627.0	38.214314227564344
1628.0	38.21431422756405
1629.0	38.21431422756387
1630.0	38.21431422756362
1631.0	38.21431422756339
1632.0	38.214314227563165
1633.0	38.21431422756285
1634.0	38.214314227562625
1635.0	38.21431422756242
1636.0	38.21431422756211
1637.0	38.21431422756197
1638.0	38.21431422756169
1639.0	38.21431422756153
1640.0	38.21431422756129
1641.0	38.21431422756111
1642.0	38.214314227560905
1643.0	38.21431422756068
1644.0	38.21431422756046
1645.0	38.21431422756026
1646.0	38.214314227560095
1647.0	38.21431422755991
1648.0	38.214314227559754
1649.0	38.21431422755951
1650.0	38.21431422755937
1651.0	38.214314227559164
1652.0	38.2143142275589
1653.0	38.21431422755877
1654.0	38.2143142275586
1655.0	38.21431422755842
1656.0	38.21431422755823
1657.0	38.21431422755809
1658.0	38.21431422755789
1659.0	38.214314227557765
1660.0	38.21431422755752
1661.0	38.21431422755738
1662.0	38.21431422755718
1663.0	38.21431422755705
1664.0	38.21431422755688
1665.0	38.214314227556784
1666.0	38.21431422755653
1667.0	38.21431422755652
1668.0	38.21431422755632
1669.0	38.21431422755622
1670.0	38.21431422755609
1671.0	38.2143142275559
1672.0	38.214314227555725
1673.0	38.214314227555576
1674.0	38.21431422755546
1675.0	38.21431422755548
1676.0	38.21431422755521
1677.0	38.21431422755509
1678.0	38.21431422755495
1679.0	38.21431422755479
1680.0	38.21431422755465
1681.0	38.21431422755461
1682.0	38.21431422755443
1683.0	38.21431422755432
1684.0	38.21431422755421
1685.0	38.214314227554105
1686.0	38.21431422755397
1687.0	38.214314227553814
1688.0	38.214314227553686
1689.0	38.214314227553615
1690.0	38.21431422755351
1691.0	38.21431422755339
1692.0	38.21431422755331
1693.0	38.2143142275532
1694.0	38.21431422755303
1695.0	38.21431422755299
1696.0	38.214314227552904
1697.0	38.21431422755279
1698.0	38.21431422755268
1699.0	38.2143142275526
1700.0	38.21431422755249
1701.0	38.21431422755242
1702.0	38.214314227552336
1703.0	38.21431422755228
1704.0	38.21431422755214
1705.0	38.21431422755204
1706.0	38.214314227551945
1707.0	38.21431422755185
1708.0	38.21431422755173
1709.0	38.21431422755171
1710.0	38.214314227551675
1711.0	38.214314227551526
1712.0	38.21431422755145
1713.0	38.21431422755134
1714.0	38.214314227551284
1715.0	38.2143142275512
1716.0	38.214314227551085
1717.0	38.214314227551036
1718.0	38.214314227550986
1719.0	38.214314227550894
1720.0	38.21431422755082
1721.0	38.214314227550815
1722.0	38.21431422755065
1723.0	38.21431422755059
1724.0	38.21431422755057
1725.0	38.21431422755043
1726.0	38.21431422755039
1727.0	38.214314227550375
1728.0	38.21431422755025
1729.0	38.21431422755018
1730.0	38.21431422755012
1731.0	38.21431422755007
1732.0	38.21431422754995
1733.0	38.21431422755
1734.0	38.214314227549885
1735.0	38.21431422754982
1736.0	38.21431422754978
1737.0	38.21431422754982
1738.0	38.214314227549565
1739.0	38.214314227549494
1740.0	38.21431422754954
1741.0	38.21431422754951
1742.0	38.21431422754942
1743.0	38.21431422754938
1744.0	38.21431422754928
1745.0	38.21431422754931
1746.0	38.21431422754924
1747.0	38.21431422754913
1748.0	38.21431422754915
1749.0	38.21431422754904
1750.0	38.21431422754905
1751.0	38.21431422754891
1752.0	38.21431422754888
1753.0	38.21431422754879
1754.0	38.21431422754882
1755.0	38.21431422754881
1756.0	38.21431422754878
1757.0	38.21431422754866
1758.0	38.214314227548634
1759.0	38.21431422754863
1760.0	38.214314227548584
1761.0	38.21431422754851
1762.0	38.21431422754848
1763.0	38.21431422754843
1764.0	38.214314227548385
1765.0	38.21431422754833
1766.0	38.214314227548314
1767.0	38.2143142275483
1768.0	38.214314227548286
1769.0	38.214314227548144
1770.0	38.214314227548144
1771.0	38.214314227548144
1772.0	38.214314227548144
1773.0	38.214314227548044
1774.0	38.214314227548044
1775.0	38.21431422754803
1776.0	38.21431422754801
1777.0	38.21431422754789
1778.0	38.214314227547916
1779.0	38.21431422754786
1780.0	38.2143142275478
1781.0	38.21431422754776
1782.0	38.21431422754773
1783.0	38.21431422754769
1784.0	38.2143142275477
1785.0	38.21431422754759
1786.0	38.21431422754759
1787.0	38.21431422754755
1788.0	38.21431422754754
1789.0	38.21431422754752
1790.0	38.21431422754753
1791.0	38.21431422754752
1792.0	38.21431422754749
1793.0	38.21431422754743
1794.0	38.21431422754739
1795.0	38.214314227547305
1796.0	38.21431422754732
1797.0	38.214314227547234
1798.0	38.21431422754725
1799.0	38.214314227547284
1800.0	38.21431422754722
1801.0	38.21431422754723
1802.0	38.21431422754725
1803.0	38.21431422754712
1804.0	38.2143142275471
1805.0	38.21431422754715
1806.0	38.214314227547085
1807.0	38.214314227547014
1808.0	38.21431422754703
1809.0	38.21431422754701
1810.0	38.21431422754701
1811.0	38.21431422754698
1812.0	38.21431422754693
1813.0	38.21431422754689
1814.0	38.21431422754696
1815.0	38.214314227546836
1816.0	38.214314227546815
1817.0	38.214314227546836
1818.0	38.21431422754688
1819.0	38.21431422754682
1820.0	38.21431422754682
1821.0	38.21431422754681
1822.0	38.21431422754675
1823.0	38.21431422754672
1824.0	38.214314227546744
1825.0	38.21431422754672
1826.0	38.21431422754655
1827.0	38.21431422754662
1828.0	38.21431422754659
1829.0	38.214314227546666
1830.0	38.21431422754658
1831.0	38.21431422754656
1832.0	38.214314227546595
1833.0	38.21431422754655
1834.0	38.214314227546566
1835.0	38.214314227546495
1836.0	38.21431422754648
1837.0	38.21431422754651
1838.0	38.214314227546524
1839.0	38.21431422754648
1840.0	38.21431422754651
1841.0	38.21431422754647
1842.0	38.21431422754645
1843.0	38.21431422754643
1844.0	38.21431422754635
1845.0	38.21431422754637
1846.0	38.21431422754638
1847.0	38.21431422754638
1848.0	38.21431422754636
1849.0	38.214314227546296
1850.0	38.214314227546424
1851.0	38.214314227546296
1852.0	38.214314227546346
1853.0	38.21431422754626
1854.0	38.21431422754627
1855.0	38.214314227546254
1856.0	38.21431422754627
1857.0	38.2143142275463
1858.0	38.214314227546225
1859.0	38.21431422754617
1860.0	38.21431422754618
1861.0	38.21431422754614
1862.0	38.21431422754617
1863.0	38.214314227546154
1864.0	38.214314227546154
1865.0	38.214314227546126
1866.0	38.21431422754612
1867.0	38.214314227546154
1868.0	38.21431422754612
1869.0	38.214314227546126
1870.0	38.21431422754611
1871.0	38.214314227546026


==> fig2_2_Energy_fixed_A2.txt <==
124.0	38.22289788694691
125.0	38.21464229214764
126.0	38.21431851123596
127.0	38.21431432099574
128.0	38.21431422960322
129.0	38.214314227590535
130.0	38.21431422754608


==> fig2_3_Energy_adaptive_A2.txt <==
124.0	38.22289788694691
125.0	38.214635230776395
126.0	38.214314312319885
127.0	38.214314227545884


==> fig3_1_Energy_diff_A1_50.txt <==
1.0	629.8266882884336
2.0	623.6907981807979
3.0	615.0868456435519
4.0	597.034282129476
5.0	539.4888976002887
6.0	367.7594546666851
7.0	149.3653129382975
8.0	74.26638772994738
9.0	57.71443623478581
10.0	49.14450912964094
11.0	43.196366531538956
12.0	38.75233253854094
13.0	35.2906759691964
14.0	32.51224693986637
15.0	30.230173751309053
16.0	28.320884548980757
17.0	26.699084861836695
18.0	25.303864364028982
19.0	24.09049820416726
20.0	23.025371701066888
21.0	22.082713666702944
22.0	21.242424253602394
23.0	20.48858999907486
24.0	19.808444043490454
25.0	19.19162264520287
26.0	18.62962362306598
27.0	18.115405320718992
28.0	17.643085196359152
29.0	17.20771023286443
30.0	16.80507990761589
31.0	16.43160815534077
32.0	16.0842146206262
33.0	15.760238164358043
34.0	15.45736745777458
35.0	15.173584827910418
36.0	14.907120475938882
37.0	14.6564148886755
38.0	14.420087777813364
39.0	14.196912264353614
40.0	13.985793312286091
41.0	13.785749632256511
42.0	13.59589844012612
43.0	13.415442581053867
44.0	13.243659625869668
45.0	13.079892621075146
46.0	12.923542231477768
47.0	12.774060059838803
48.0	12.630942963607822
49.0	12.493728217466128
50.0	12.361989393448312
51.0	12.235332849402425
52.0	12.113394732172992
53.0	11.995838415201206
54.0	11.882352301385595
55.0	11.772647931759366
56.0	11.666458348885271
57.0	11.563536671149222
58.0	11.463654840516028
59.0	11.36660251186845
60.0	11.272186056943951
61.0	11.180227660157925
62.0	11.090564487294614
63.0	11.003047911333397
64.0	10.917542782439114
65.0	10.833926731628935
66.0	10.75208949965372
67.0	10.671932284522427
68.0	10.593367102537968
69.0	10.516316159131293
70.0	10.440711226841358
71.0	10.36649302876856
72.0	10.293610626668624
73.0	10.222020813501558
74.0	10.151687510874126
75.0	10.082581172271603
76.0	10.014678193378359
77.0	9.947960331124591
78.0	9.882414133313091
79.0	9.818030380886512
80.0	9.75480354500462
81.0	9.692731261151266
82.0	9.631813822489903
83.0	9.572053694655096
84.0	9.513455054024234
85.0	9.45602334070918
86.0	9.39976488154798
87.0	9.344686477258392
88.0	9.290795062448069
89.0	9.238097385675246
90.0	9.186599720942468
91.0	9.136307610982612
92.0	9.0872256423213
93.0	9.039357251863407
94.0	8.99270456437921
95.0	8.947268260038527
96.0	8.903047470836782
97.0	8.860039704547944
98.0	8.818240794620124
99.0	8.777644874254406
100.0	8.738244372791542
101.0	8.700030032384348
102.0	8.662990942913211
103.0	8.627114593039892
104.0	8.592386935286413
105.0	8.55879246308723
106.0	8.526314297777617
107.0	8.494934283583689
108.0	8.464633088780147
109.0	8.435390311269202
110.0	8.407184587000188
111.0	8.379993699754891
112.0	8.3537946909737
113.0	8.328563968464778
114.0	8.304277412938518
115.0	8.28091048150452
116.0	8.258438307371307
117.0	8.236835795123397
118.0	8.216077711100752
119.0	8.196138768484388
120.0	8.176993706827488
121.0	8.158617365852933
122.0	8.140984753431894
123.0	8.124071107716986
124.0	8.107851953504678
125.0	8.092303152904378
126.0	8.077400950508263
127.0	8.063122013221573
128.0	8.049443465004288
129.0	8.036342916761669
130.0	8.023798491661978
131.0	8.011788846148647
132.0	8.000293186951694
133.0	7.989291284370438
134.0	7.978763482130034
135.0	7.968690704086612
136.0	7.959054458069886
137.0	7.949836837115754
138.0	7.94102051836353
139.0	7.932588759853616
140.0	7.924525395457522
141.0	7.9168148281698905
142.0	7.909442021953851
143.0	7.902392492343097
144.0	7.895652295976674
145.0	7.889208019215744
146.0	7.883046766022289
147.0	7.87715614520539
148.0	7.871524257176816
149.0	7.8661396803394155
150.0	7.8609914571833315
151.0	7.856069080204975
152.0	7.851362477726298
153.0	7.846861999674388
154.0	7.842558403407338
155.0	7.8384428396199155
156.0	7.834506838398738
157.0	7.830742295450136
158.0	7.827141458560618
159.0	7.823696914291759
160.0	7.820401574965672
161.0	7.817248665937882
162.0	7.8142317131898835
163.0	7.811344531251166
164.0	7.808581211458886
165.0	7.805936110562925
166.0	7.8034038396858705
167.0	7.800979253636001
168.0	7.798657440574743
169.0	7.796433712042699
170.0	7.794303593330142
171.0	7.792262814203241
172.0	7.7903072999692995
173.0	7.788433162879073
174.0	7.78663669386367
175.0	7.7849143545911375
176.0	7.783262769839666
177.0	7.7816787201795705
178.0	7.780159134954829
179.0	7.778701085552484
180.0	7.77730177895387
181.0	7.7759585515627805
182.0	7.774668863288866
183.0	7.773430291893874
184.0	7.772240527577196
185.0	7.7710973677983475
186.0	7.769998712331926
187.0	7.768942558534832
188.0	7.76792699682801
189.0	7.76695020638067
190.0	7.766010450985959
191.0	7.765106075125232
192.0	7.764235500208542
193.0	7.7633972209901
194.0	7.762589802140383
195.0	7.761811874986506
196.0	7.761062134388112
197.0	7.760339335772869
198.0	7.759642292294757
199.0	7.75896987213423
200.0	7.758320995919348
201.0	7.757694634263885
202.0	7.757089805428791
203.0	7.756505573084723
204.0	7.7559410441811
205.0	7.755395366918492
206.0	7.754867728812769
207.0	7.754357354847002
208.0	7.753863505719892
209.0	7.75338547616434
210.0	7.752922593355379
211.0	7.752474215386428
212.0	7.752039729820467
213.0	7.751618552309537
214.0	7.7512101252739285
215.0	7.750813916655261
216.0	7.750429418714816
217.0	7.750056146898942
218.0	7.7496936387503865
219.0	7.749341452878298
220.0	7.7489991679699415
221.0	7.7486663818543775
222.0	7.748342710607403
223.0	7.748027787697538
224.0	7.747721263177823
225.0	7.747422802909682
226.0	7.747132087824866
227.0	7.7468488132265065
228.0	7.746572688117681
229.0	7.746303434562719
230.0	7.746040787081711
231.0	7.745784492070129
232.0	7.745534307248931
233.0	7.745290001134094
234.0	7.745051352541168
235.0	7.744818150106084
236.0	7.744590191827001
237.0	7.744367284633654
238.0	7.744149243976267
239.0	7.743935893425487
240.0	7.743727064303357
241.0	7.743522595319973
242.0	7.74332233223754
243.0	7.743126127541814
244.0	7.742933840133901
245.0	7.742745335037625
246.0	7.742560483109628
247.0	7.742379160781866
248.0	7.742201249798654
249.0	7.742026636976334
250.0	7.741855213968506
251.0	7.741686877046277
252.0	7.741521526887141
253.0	7.7413590683713664
254.0	7.741199410394529
255.0	7.741042465679925
256.0	7.740888150607475
257.0	7.7407363850441016
258.0	7.74058709218923
259.0	7.740440198419719
260.0	7.7402956331488895
261.0	7.740153328687256
262.0	7.740013220109859
263.0	7.7398752451354085
264.0	7.739739344004761
265.0	7.739605459365521
266.0	7.7394735361665425
267.0	7.739343521554929
268.0	7.73921536477269
269.0	7.739089017067954
270.0	7.738964431604131
271.0	7.73884156337067
272.0	7.738720369106886
273.0	7.738600807221246
274.0	7.73848283771531
275.0	7.738366422117224
276.0	7.738251523411009
277.0	7.738138105973462
278.0	7.738026135511973
279.0	7.737915579006085
280.0	7.737806404651337
281.0	7.737698581807308
282.0	7.737592080944751
283.0	7.7374868735973905
284.0	7.737382932316336
285.0	7.737280230626993
286.0	7.737178742981314
287.0	7.7370784447252845
288.0	7.736979312055382


==> fig3_2_Energy_diff_A2_50.txt <==
288.0	7.736979312055382
289.0	0.47755391838506966
290.0	0.47074389541649
291.0	0.46444222826528403
292.0	0.4584716435322207
293.0	0.4527608662003786
294.0	0.447267286431952
295.0	0.4419616601949201
296.0	0.43682233622348576
297.0	0.43183248323589396
298.0	0.42697856046834204
299.0	0.42224939289246777
300.0	0.4176355735207835
301.0	0.41312905738755035
302.0	0.408722874419027
303.0	0.4044109199924151
304.0	0.4001877978739685
305.0	0.39604870003245196
306.0	0.39198931268401793
307.0	0.3880057418823526
308.0	0.3840944535155586
309.0	0.3802522245523505
310.0	0.3764761027435952
311.0	0.3727633732498816
312.0	0.3691115304811774
313.0	0.3655182544330273
314.0	0.36198139037560395
315.0	0.35849893157501356
316.0	0.3550690042528686
317.0	0.35168985466907543
318.0	0.34835983772268264
319.0	0.34507740709591417
320.0	0.34184110645901455
321.0	0.3386495618137815
322.0	0.3355014745823155
323.0	0.33239561558025343
324.0	0.3293308195013651
325.0	0.32630598010473477
326.0	0.3233200457663088
327.0	0.32037201558648576
328.0	0.3174609357471354
329.0	0.3145858963446244
330.0	0.3117460283726814
331.0	0.3089405011103281
332.0	0.306168519610992
333.0	0.3034293225282454
334.0	0.3007221799945228
335.0	0.29804639180702
336.0	0.2954012856278041
337.0	0.2927862154433569
338.0	0.2902005600265056
339.0	0.2876437216366412
340.0	0.2851151246848076
341.0	0.2826142146229813
342.0	0.2801404567812824
343.0	0.2776933354277844
344.0	0.27527235273851147
345.0	0.27287702798298596
346.0	0.27050689663178673
347.0	0.2681615096430505
348.0	0.26584043266302615
349.0	0.26354324541819096
350.0	0.261269541000388
351.0	0.25901892533397586
352.0	0.25679101653054204
353.0	0.25458544442835773
354.0	0.25240185001530335
355.0	0.2502398850112968
356.0	0.24809921135954482
357.0	0.24597950085149023
358.0	0.24388043466524323
359.0	0.2418017030381634
360.0	0.2397430048415572
361.0	0.23770404729270922
362.0	0.2356845455643679
363.0	0.23368422253315657
364.0	0.2317028084150934
365.0	0.22974004054913166
366.0	0.22779566305416665
367.0	0.22586942664270282
368.0	0.2239610883050318
369.0	0.2220704111359737
370.0	0.2201971640533884
371.0	0.21834112163764985
372.0	0.21650206386470927
373.0	0.21467977597785648
374.0	0.2128740482332887
375.0	0.21108467577596457
376.0	0.20931145841700527
377.0	0.2075542005202351
378.0	0.20581271079049657
379.0	0.20408680217110486
380.0	0.20237629165421822
381.0	0.2006810001824988
382.0	0.1990007524733528
383.0	0.1973353769340065
384.0	0.1956847054955233
385.0	0.19404857353470106
386.0	0.19242681971888942
387.0	0.19081928594232522
388.0	0.1892258171726553
389.0	0.18764626139738994
390.0	0.18608046948520496
391.0	0.18452829513034885
392.0	0.18298959472394927
393.0	0.1814642273127447
394.0	0.17995205446732143
395.0	0.1784529402524413
396.0	0.17696675110107662
397.0	0.17549335579019498
398.0	0.1740326253220701
399.0	0.17258443290074865
400.0	0.17114865382359312
401.0	0.16972516546115912
402.0	0.16831384715203512
403.0	0.16691458019181482
404.0	0.1655272477262315
405.0	0.1641517347500212
406.0	0.16278792800062547
407.0	0.16143571596035144
408.0	0.16009498875860118
409.0	0.15876563817073475
410.0	0.15744755753337358
411.0	0.15614064173723818
412.0	0.15484478714665784
413.0	0.15355989160161698
414.0	0.1522858543410166
415.0	0.1510225759984678
416.0	0.14976995852794062
417.0	0.14852790521831594
418.0	0.14729632060596032
419.0	0.14607511049291588
420.0	0.14486418187379968
421.0	0.14366344294126066
422.0	0.1424728030215192
423.0	0.14129217258596327
424.0	0.14012146318452778
425.0	0.13896058745672235
426.0	0.13780945907183195
427.0	0.13666799273778452
428.0	0.13553610414578543
429.0	0.13441370998225466
430.0	0.1333007278697096
431.0	0.1321970763843865
432.0	0.1311026749967823
433.0	0.13001744409143612
434.0	0.1289413049119048
435.0	0.12787417957360958
436.0	0.12681599101699703
437.0	0.12576666302379635
438.0	0.12472612016313178
439.0	0.12369428781016722
440.0	0.12267109210540639
441.0	0.12165645995878549
442.0	0.12065031901295242
443.0	0.11965259766031977
444.0	0.11866322499440685
445.0	0.11768213083314549
446.0	0.11670924566760732
447.0	0.11574450069156228
448.0	0.11478782774474894
449.0	0.11383915934948163
450.0	0.11289842865016908
451.0	0.11196556945151315
452.0	0.11104051616212018
453.0	0.11012320382610596
454.0	0.10921356807568827
455.0	0.10831154515415164
456.0	0.10741707188094551
457.0	0.10653008566532662
458.0	0.10565052447304879
459.0	0.10477832684682653
460.0	0.10391343186506674
461.0	0.10305577917165465
462.0	0.10220530892729585
463.0	0.10136196184157598
464.0	0.10052567913248822
465.0	0.09969640254735168
466.0	0.09887407432847795
467.0	0.09805863723522634
468.0	0.09725003450898839
469.0	0.09644820989512937
470.0	0.09565310760672219
471.0	0.09486467235092277
472.0	0.09408284929008914
473.0	0.09330758407065787
474.0	0.09253882278085257
475.0	0.09177651197978776
476.0	0.09102059866245327
477.0	0.09027103028211059
478.0	0.08952775472050689
479.0	0.08879072030345014
480.0	0.0880598757748885
481.0	0.08733517031794236
482.0	0.08661655352329944
483.0	0.08590397540956474
484.0	0.08519738639472507
485.0	0.08449673731797702
486.0	0.08380197940743983
487.0	0.08311306430414334
488.0	0.08242994403099146
489.0	0.0817525710154996
490.0	0.08108089805898544
491.0	0.080414878360898
492.0	0.07975446548471155
493.0	0.07909961338395988
494.0	0.07845027637574731
495.0	0.0778064091541637
496.0	0.07716796676447757
497.0	0.07653490463394519
498.0	0.07590717853213391
499.0	0.0752847445965017
500.0	0.07466755930386171
501.0	0.07405557949641661
502.0	0.07344876234560616
503.0	0.07284706538268892
504.0	0.07225044646065726
505.0	0.0716588637909581
506.0	0.0710722758965403
507.0	0.07049064165357777
508.0	0.06991392024747256
509.0	0.06934207120502833
510.0	0.0687750543634138
511.0	0.0682128298913085
512.0	0.06765535826366431
513.0	0.06710260028262383
514.0	0.06655451704943971
515.0	0.06601106998812156
516.0	0.06547222081917425
517.0	0.06493793157585515
518.0	0.06440816458666632
519.0	0.06388288248672325
520.0	0.0633620482024071
521.0	0.0628456249608007
522.0	0.06233357627547775
523.0	0.06182586595787143
524.0	0.0613224580994256
525.0	0.06082331708557831
526.0	0.06032840757450231
527.0	0.05983769451881926
528.0	0.05935114313547274
529.0	0.058868718935400466
530.0	0.05839038768704086
531.0	0.05791611544486841
532.0	0.05744586852347311
533.0	0.056979613516546124
534.0	0.056517317270845524
535.0	0.05605894691075264
536.0	0.055604469813033575
537.0	0.05515385362241432
538.0	0.05470706623248134
539.0	0.05426407580284831
540.0	0.053824850736873486
541.0	0.05338935970280545
542.0	0.05295757160774883
543.0	0.05252945561642264
544.0	0.052104981130014494
545.0	0.05168411780618953
546.0	0.051266835531805555
547.0	0.050853104449743114
548.0	0.0504428949288922
549.0	0.050036177587344355
550.0	0.049632923265335194
551.0	0.04923310304877759
552.0	0.04883668824652432
553.0	0.04844365040810317
554.0	0.048053961298933245
555.0	0.04766759292124334
556.0	0.04728451749519991
557.0	0.046904707471639995
558.0	0.04652813551422241
559.0	0.04615477451625338
560.0	0.04578459758022291
561.0	0.04541757803292512
562.0	0.04505368940886001
563.0	0.04469290546467164
564.0	0.04433520015572867
565.0	0.043980547664205005
566.0	0.04362892236576954
567.0	0.043280298856416266
568.0	0.04293465192074564
569.0	0.04259195656550219
570.0	0.0422521879870601
571.0	0.04191532158984046
572.0	0.04158133297187305
573.0	0.04125019793082174
574.0	0.040921892462620235
575.0	0.04059639275931204
576.0	0.04027367519734071
577.0	0.03995371635789979
578.0	0.03963649299885219
579.0	0.03932198208008231
580.0	0.03901016073655228
581.0	0.038701006302062524
582.0	0.03839449628117109
583.0	0.038090608376137425
584.0	0.0377893204558859
585.0	0.03749061058454117
586.0	0.03719445699175594
587.0	0.03690083809578937
588.0	0.03660973248327082
589.0	0.03632111892409284
590.0	0.03603497634981068
591.0	0.03575128387694804
592.0	0.035470020783350265
593.0	0.03519116652455523
594.0	0.03491470071571712
595.0	0.03464060314786366
596.0	0.03436885376754617
597.0	0.03409943269866744
598.0	0.03383232021428739
599.0	0.03356749676368054
600.0	0.03330494294300479
601.0	0.033044639518266195
602.0	0.032786567406674294
603.0	0.03253070769017086
604.0	0.0322770415971263
605.0	0.03202555051836953
606.0	0.031776215991612844
607.0	0.03152901971373012
608.0	0.03128394352461328
609.0	0.03104096942411161
610.0	0.03080007954872599
611.0	0.030561256192868314
612.0	0.030324481789079982
613.0	0.030089738920651143
614.0	0.029857010313321553
615.0	0.029626278836985875
616.0	0.02939752749841773
617.0	0.029170739451046757
618.0	0.028945897984840485
619.0	0.028722986530738126
620.0	0.028501988650987187
621.0	0.02828288805324064
622.0	0.028065668571798597
623.0	0.02785031417954542
624.0	0.02763680898203802
625.0	0.027425137218642703
626.0	0.027215283255600298
627.0	0.02700723159273366
628.0	0.026800966855603292
629.0	0.026596473803351728
630.0	0.02639373731244632
631.0	0.02619274239691549
632.0	0.025993474185952437
633.0	0.02579591794051339
634.0	0.025600059035696177
635.0	0.025405882980294336
636.0	0.02521337539110391
637.0	0.025022522014296555
638.0	0.024833308710071833
639.0	0.024645721464025883
640.0	0.02445974636725623
641.0	0.0242753696378486
642.0	0.024092577602232268
643.0	0.023911356708026688
644.0	0.02373169350801163
645.0	0.023553574674451738
646.0	0.023376986988296267
647.0	0.02320191734202126
648.0	0.023028352735536828
649.0	0.022856280283463093
650.0	0.02268568720182884
651.0	0.022516560819212827
652.0	0.02234888856901307
653.0	0.022182657988651044
654.0	0.022017856720253803
655.0	0.021854472513723522
656.0	0.02169249321696043
657.0	0.021531906783820887
658.0	0.021372701266272998
659.0	0.021214864819853574
660.0	0.021058385697529047
661.0	0.02090325225367451
662.0	0.020749452937479873
663.0	0.020596976297383662
664.0	0.020445810978799273
665.0	0.02029594572525184
666.0	0.02014736936700956
667.0	0.020000070837454587
668.0	0.019854039158758496
669.0	0.019709263446543446
670.0	0.019565732910223232
671.0	0.01942343684709158
672.0	0.01928236464652855
673.0	0.019142505788749986
674.0	0.01900384984003267
675.0	0.018866386460558715
676.0	0.018730105388499396
677.0	0.018594996460933544
678.0	0.018461049588950118
679.0	0.0183282547784529
680.0	0.01819660211504015
681.0	0.018066081768552067
682.0	0.017936683994321356
683.0	0.01780839912828469
684.0	0.01768121758914276
685.0	0.01755512987824659
686.0	0.017430126573913185
687.0	0.017306198338701506
688.0	0.01718333590997645
689.0	0.017061530109003797
690.0	0.016940771829240475
691.0	0.016821052046907425
692.0	0.01670236180939355
693.0	0.016584692246510713
694.0	0.01646803455855661
695.0	0.01635238002074857
696.0	0.016237719986975208
697.0	0.016124045880019366
698.0	0.01601134919667402
699.0	0.015899621507514894
700.0	0.015788854453830936
701.0	0.015679039750693846
702.0	0.015570169176726267
703.0	0.015462234590359003
704.0	0.015355227911413749
705.0	0.015249141131562283
706.0	0.015143966311484292
707.0	0.015039695579162071
708.0	0.01493632112828891
709.0	0.014833835221224945
710.0	0.014732230185018125
711.0	0.01463149841242739
712.0	0.014531632359876312


==> fig3_3_Energy_diff_J2_50.txt <==
712.0	0.014531632359876312
713.0	0.0004373029521502758
714.0	0.00011058033669542056
715.0	4.431402044247079e-5
716.0	2.264793022277445e-5
717.0	2.108858325300389e-6
718.0	6.502421001641778e-8
719.0	1.0390976967755705e-10
720.0	2.2737367544323206e-13


==> fig3_4_Energy_diff_A2J2_A2_50.txt <==
1.0	629.8228398152671
2.0	623.6686145750864
3.0	614.9452672424525
4.0	596.0885758508025
5.0	533.8649644041964
6.0	348.9512304736452
7.0	131.11106575790745
8.0	64.27473230473174
9.0	49.095632351412405
10.0	40.782035811365176
11.0	34.96145109731947
12.0	30.601241029654943
13.0	27.199752502312776
14.0	24.466808840495787
15.0	22.220411458338845
16.0	20.339899526939917
17.0	18.741833736397666
18.0	17.366545027992743
19.0	16.17017164046024
20.0	15.119718140498776
21.0	14.189869408855088
22.0	13.360869027376566
23.0	12.617067136088508
24.0	11.945902607544099
25.0	11.33717464410688
26.0	10.782511821430717
27.0	10.274978662243939
28.0	9.808779795339433
29.0	9.379034522901293
30.0	8.981602956889674
31.0	8.612950450581707
32.0	8.270040825013893
33.0	7.950251500246395
34.0	7.651305465935366
35.0	7.371216326200283
36.0	7.108243585601372
37.0	6.860856024931536
38.0	6.627701514168848
39.0	6.407581983703608
40.0	6.199432553187762
41.0	6.0023040309055204
42.0	5.815348157991593
43.0	5.637805098836907
44.0	5.468992776320988
45.0	5.308297728972207
46.0	5.155167227887432
47.0	5.009102441358664
48.0	4.869652474137752
49.0	4.736409141115246
50.0	4.609002360595923
51.0	4.4870960742493935
52.0	4.370384617424065
53.0	4.258589478124122
54.0	4.151456393769763
55.0	4.0487527444881835
56.0	3.9502652086289345
57.0	3.8557976524195965
58.0	3.7651692300071318
59.0	3.678212674095448
60.0	3.594772759974717
61.0	3.5147049281938507
62.0	3.437874052658003
63.0	3.3641533424207637
64.0	3.293423366309071
65.0	3.225571190486562
66.0	3.16048961953652
67.0	3.0980765323372452
68.0	3.038234304293155
69.0	2.9808693080610738
70.0	2.9258914851216105
71.0	2.8732139810939543
72.0	2.822752837907956
73.0	2.774426736453165
74.0	2.728156783638042
75.0	2.68386633822729
76.0	2.641480870213627
77.0	2.600927848901165
78.0	2.5621366552769587
79.0	2.525038514666221
80.0	2.4895664460383387
81.0	2.455655224761699
82.0	2.423241355914797
83.0	2.39226305567945
84.0	2.3626602386266313
85.0	2.334374509033978
86.0	2.3073491546647347
87.0	2.281529141697092
88.0	2.256861109711963
89.0	2.233293365912459
90.0	2.2107758778598736
91.0	2.1892602642683414
92.0	2.168699783469492
93.0	2.1490493193189195
94.0	2.130265364436582
95.0	2.112306000720764
96.0	2.0951308771886943
97.0	2.0787011852240767
98.0	2.0629796313921815
99.0	2.047930407981994
100.0	2.0335191614819905
101.0	2.0197129592144165
102.0	2.0064802543583937
103.0	1.993790849581842
104.0	1.981615859540625
105.0	1.9699276724400079
106.0	1.9586999109178578
107.0	1.9479073924237582
108.0	1.9375260893132236
109.0	1.9275330888384588
110.0	1.9179065532049435
111.0	1.9086256798376553
112.0	1.8996706620192754
113.0	1.8910226500124736
114.0	1.8826637127706363
115.0	1.8745768003558396
116.0	1.8667457071276203
117.0	1.8591550357871256
118.0	1.8517901623306443
119.0	1.844637201960495
120.0	1.837682976001247
121.0	1.8309149798402586
122.0	1.8243213519156143
123.0	1.817890843773057
124.0	1.8116127911948752
125.0	1.805477086394717
126.0	1.7994741512828796
127.0	1.7935949117900236
128.0	1.7878307732410121
129.0	1.7821735967436325
130.0	1.7766156766009544
131.0	1.7711497187013947
132.0	1.7657688198743244
133.0	1.7604664481807504
134.0	1.7552364241084888
135.0	1.7500729026629642
136.0	1.744970356284739
137.0	1.7399235586146915
138.0	1.7349275690316972
139.0	1.7299777179609919
140.0	1.7250695929155881
141.0	1.7201990252373207
142.0	1.7153620775089848
143.0	1.7105550316165363
144.0	1.7057743774284972
145.0	1.7010168020528909
146.0	1.696279179672274
147.0	1.691558561900024
148.0	1.686852168663222
149.0	1.6821573795497216
150.0	1.677471725645205
151.0	1.6727928817788325
152.0	1.668118659217157
153.0	1.6634469987307057
154.0	1.658775964049937
155.0	1.6541037356687411
156.0	1.6494286049965012
157.0	1.6447489688200676
158.0	1.6400633240733669
159.0	1.6353702628933888
160.0	1.6306684679468617
161.0	1.6259567080110173
162.0	1.6212338337979872
163.0	1.6164987740098695
164.0	1.611750531605253
165.0	1.6069881802671944
166.0	1.602210861077424
167.0	1.597417779346074
168.0	1.5926082016414966
169.0	1.5877814529485477
170.0	1.5829369140126346
171.0	1.5780740187930178
172.0	1.5731922520743638
173.0	1.568291147190621
174.0	1.5633702838679255
175.0	1.558429286193359
176.0	1.5534678206615808
177.0	1.5484855943420825
178.0	1.543482353130912
179.0	1.5384578800878899
180.0	1.5334119938527238
181.0	1.5283445471425239
182.0	1.5232554253192347
183.0	1.5181445450155024
184.0	1.5130118528372805
185.0	1.5078573241144113
186.0	1.5026809617096433
187.0	1.4974827948791471
188.0	1.4922628781823732
189.0	1.487021290430448
190.0	1.4817581336892545
191.0	1.476473532311502
192.0	1.4711676320056313
193.0	1.4658405989486027
194.0	1.4604926189273328
195.0	1.4551238965015045
196.0	1.4497346542082141
197.0	1.4443251317889008
198.0	1.4388955854349206
199.0	1.433446287073366
200.0	1.4279775236523164
201.0	1.42248959646804
202.0	1.416982820501289
203.0	1.411457523774743
204.0	1.4059140467282987
205.0	1.4003527416114139
206.0	1.394773971893983
207.0	1.3891781116811899
208.0	1.3835655451657658
209.0	1.3779366660652386
210.0	1.3722918771005652
211.0	1.366631589465328
212.0	1.3609562223164176
213.0	1.3552662022846107
214.0	1.3495619629807152
215.0	1.3438439445204722
216.0	1.3381125930684448
217.0	1.3323683603759946
218.0	1.326611703343815
219.0	1.3208430835863965
220.0	1.3150629670097942
221.0	1.3092718233981486
222.0	1.30347012601203
223.0	1.2976583511928084
224.0	1.291836977977482
225.0	1.2860064877256718
226.0	1.2801673637536624
227.0	1.274320090976289
228.0	1.2684651555583741
229.0	1.2626030445796914
230.0	1.2567342457057293
231.0	1.2508592468623192
232.0	1.2449785359278849
233.0	1.2390926004312632
234.0	1.2332019272571415
235.0	1.227307002361954
236.0	1.221408310498532
237.0	1.2155063349451893
238.0	1.2096015572558372
239.0	1.2036944570013475
240.0	1.1977855115328566
241.0	1.1918751957528002
242.0	1.185963981885834
243.0	1.1800523392673767
244.0	1.1741407341355625
245.0	1.1682296294352454
246.0	1.1623194846254137
247.0	1.1564107555016108
248.0	1.1505038940199483
249.0	1.1445993481333971
250.0	1.1386975616353538
251.0	1.1327989740082103
252.0	1.1269040202853375
253.0	1.1210131309155713
254.0	1.1151267316411122
255.0	1.1092452433724702
256.0	1.1033690820844413
257.0	1.0974986587077638
258.0	1.0916343790360088
259.0	1.0857766436320162
260.0	1.0799258477516105
261.0	1.0740823812586768
262.0	1.0682466285625196
263.0	1.0624189685547663
264.0	1.056599774544111
265.0	1.0507894142192526
266.0	1.0449882495895508
267.0	1.039196636953875
268.0	1.0334149268671808
269.0	1.0276434641076548
270.0	1.0218825876581832
271.0	1.0161326306840692
272.0	1.0103939205234838
273.0	1.0046667786775743
274.0	0.9989515208025068
275.0	0.9932484567198117
276.0	0.9875578904079703
277.0	0.9818801200244707
278.0	0.9762154379059211
279.0	0.970564130593857
280.0	0.9649264788486107
281.0	0.9593027576727309
282.0	0.9536932363419055
283.0	0.9480981784311098
284.0	0.9425178418430278
285.0	0.9369524788514809
286.0	0.9314023361296222
287.0	0.9258676547976847
288.0	0.9203486704609531
289.0	0.9148456132531919
290.0	0.9093587078880319
291.0	0.903888173701489
292.0	0.8984342247065342
293.0	0.8929970696414102
294.0	0.8875769120248833
295.0	0.8821739502093351
296.0	0.8767883774362417
297.0	0.8714203818963142
298.0	0.8660701467811123
299.0	0.8607378503477321
300.0	0.8554236659769003
301.0	0.8501277622312955
302.0	0.8448503029184167
303.0	0.8395914471498145
304.0	0.834351349408962
305.0	0.8291301596037783
306.0	0.823928023141093
307.0	0.8187450809774646
308.0	0.8135814696914849
309.0	0.8084373215407368
310.0	0.803312764530574
311.0	0.7982079224713061
312.0	0.7931229150450463
313.0	0.7880578578647146
314.0	0.7830128625413408
315.0	0.7779880367436363
316.0	0.7729834842608625
317.0	0.7679993050585381
318.0	0.7630355953509707
319.0	0.7580924476516202
320.0	0.7531699508392649
321.0	0.7482681902166632
322.0	0.7433872475662611
323.0	0.7385272012131736
324.0	0.7336881260798691
325.0	0.728870093749947
326.0	0.7240731725164551
327.0	0.7192974274421431
328.0	0.7145429204169886
329.0	0.7098097102093561
330.0	0.7050978525214759
331.0	0.7004074000460605
332.0	0.6957384025129159
333.0	0.6910909067480588
334.0	0.6864649567176002
335.0	0.6818605935829964
336.0	0.6772778557512993
337.0	0.6727167789254054
338.0	0.668177396143733
339.0	0.6636597378402485
340.0	0.6591638318809601
341.0	0.6546897036189421
342.0	0.6502373759303737
343.0	0.6458068692713823
344.0	0.641398201707716
345.0	0.6370113889704498
346.0	0.6326464444932753
347.0	0.6283033794522908
348.0	0.6239822028098843
349.0	0.6196829213595265
350.0	0.6154055397571483
351.0	0.6111500605661604
352.0	0.6069164842933787
353.0	0.6027048094279053
354.0	0.5985150324798951
355.0	0.5943471480144353
356.0	0.5902011486896299
357.0	0.5860770252880911
358.0	0.5819747667585489
359.0	0.5778943602446134
360.0	0.5738357911230878
361.0	0.5697990430260234
362.0	0.5657840978899458
363.0	0.5617909359757505
364.0	0.557819535899398
365.0	0.5538698746743194
366.0	0.5499419277293782
367.0	0.546035668945251
368.0	0.5421510706836443
369.0	0.5382881038101459
370.0	0.5344467377331057
371.0	0.5306269404219393
372.0	0.5268286784396423
373.0	0.5230519169708714
374.0	0.519296619843999
375.0	0.5155627495615818
376.0	0.5118502673228704
377.0	0.5081591330542778
378.0	0.5044893054249542
379.0	0.5008407418854404
380.0	0.4972133986773315
381.0	0.4936072308684061
382.0	0.4900221923705885
383.0	0.4864582359624592
384.0	0.4829153133171076
385.0	0.47939337501907175
386.0	0.47589237059071365
387.0	0.4724122485108637
388.0	0.4689529562424468
389.0	0.4655144402415772
390.0	0.46209664599587086
391.0	0.4586995180268332
392.0	0.4553229999244195
393.0	0.451967034362724
394.0	0.4486315631152138
395.0	0.445316527080422
396.0	0.4420218662987736
397.0	0.43874751997282146
398.0	0.43549342648452694
399.0	0.43225952341344964
400.0	0.4290457475610765
401.0	0.4258520349569608
402.0	0.4226783208919187
403.0	0.41952453992018945
404.0	0.4163906258925181
405.0	0.4132765119571786
406.0	0.4101821305910107
407.0	0.40710741360908287
408.0	0.40405229218345085
409.0	0.40101669685634533
410.0	0.39800055756097663
411.0	0.3950038036356318
412.0	0.39202636383993195
413.0	0.38906816636813346
414.0	0.386129138869137
415.0	0.38320920845603723
416.0	0.38030830172840524
417.0	0.37742634477922365
418.0	0.3745632632167144
419.0	0.3717189821742295
420.0	0.36889342632707667
421.0	0.36608651990582075
422.0	0.3632981867108356
423.0	0.3605283501226495
424.0	0.35777693312616066
425.0	0.35504385831029595
426.0	0.35232904789234
427.0	0.34963242372464265
428.0	0.346953907311331
429.0	0.3442934198187686
430.0	0.34165088208965244
431.0	0.33902621465972516
432.0	0.3364193377611855
433.0	0.3338301713420151
434.0	0.3312586350766651
435.0	0.3287046483762879
436.0	0.3261681304040849
437.0	0.3236490000824688
438.0	0.3211471761097755
439.0	0.31866257696606226
440.0	0.31619512093004687
441.0	0.3137447260849058
442.0	0.3113113103363503
443.0	0.3088947914154687
444.0	0.306495086895211
445.0	0.3041121141951635
446.0	0.3017457906044001
447.0	0.2993960332721599
448.0	0.29706275923831527
449.0	0.2947458854287106
450.0	0.2924453286733524
451.0	0.2901610057117523
452.0	0.2878928332065698
453.0	0.28564072774611304
454.0	0.2834046058654849
455.0	0.2811843840427173
456.0	0.2789799787153697
457.0	0.2767913062879188
458.0	0.2746182831426722
459.0	0.2724608256457941
460.0	0.2703188501557179
461.0	0.2681922730298538
462.0	0.2660810106408462
463.0	0.2639849793775966
464.0	0.26190409565185746
465.0	0.2598382759152855
466.0	0.2577874366565993
467.0	0.25575149441658596
468.0	0.25373036579344443
469.0	0.2517239674477878
470.0	0.2497322161153761
471.0	0.2477550286096175
472.0	0.24579232182873056
473.0	0.24384401276756762
474.0	0.24191001851761484
475.0	0.23999025627972514
476.0	0.23808464336786983
477.0	0.23619309721289028
478.0	0.2343155353767088
479.0	0.2324518755506233
480.0	0.23060203556451597
481.0	0.22876593339526607
482.0	0.22694348716868262
483.0	0.22513461516666666
484.0	0.22333923583414617
485.0	0.2215572677828277
486.0	0.21978862979881342
487.0	0.21803324084567066
488.0	0.21629102007182155
489.0	0.2145618868130441
490.0	0.2128457606000893
491.0	0.21114256116266006
492.0	0.20945220843350398
493.0	0.20777462255250612
494.0	0.20610972387726179
495.0	0.2044574329779607
496.0	0.2028176706484146
497.0	0.20119035790855833
498.0	0.19957541601013418
499.0	0.19797276643726036
500.0	0.19638233091518487
501.0	0.19480403140926228
502.0	0.19323779013370768
503.0	0.19168352954898182
504.0	0.19014117237406936
505.0	0.1886106415811355
506.0	0.18709186040666737
507.0	0.1855847523479497
508.0	0.18408924117193237
509.0	0.18260525091591262
510.0	0.18113270588810337
511.0	0.17967153067820618
512.0	0.17822165015172686
513.0	0.1767829894567967
514.0	0.17535547402871998
515.0	0.17393902959076968
516.0	0.17253358215361914
517.0	0.17113905802432328
518.0	0.16975538380438593
519.0	0.16838248639112408
520.0	0.16702029298539856
521.0	0.16566873108683922
522.0	0.1643277285027125
523.0	0.1629972133434876
524.0	0.1616771140312494
525.0	0.16036735929571933
526.0	0.15906787818062185
527.0	0.15777860004311606
528.0	0.15649945455390935
529.0	0.15523037170464704
530.0	0.153971281803706
531.0	0.15272211548040104
532.0	0.15148280368373435
533.0	0.15025327768967145
534.0	0.14903346909386528
535.0	0.14782330982120584
536.0	0.14662273212184118
537.0	0.14543166857583856
538.0	0.14425005208579478
539.0	0.14307781589445767
540.0	0.14191489356721831
541.0	0.14076121900370708
542.0	0.13961672643677048
543.0	0.13848135043122056
544.0	0.13735502588747295
545.0	0.13623768803995517
546.0	0.1351292724561972
547.0	0.13402971504547168
548.0	0.13293895204606088
549.0	0.1318569200386719
550.0	0.13078355593870583
551.0	0.12971879699932742
552.0	0.1286625808086228
553.0	0.1276148453011956
554.0	0.12657552874134126
555.0	0.12554456973430206
556.0	0.12452190722683554
557.0	0.12350748050084803
558.0	0.1225012291783969
559.0	0.12150309322055364
560.0	0.1205130129283134
561.0	0.11953092893531903
562.0	0.11855678222241295
563.0	0.11759051410103893
564.0	0.11663206622688449
565.0	0.1156813805883985
566.0	0.11473839951406717
567.0	0.11380306567036769
568.0	0.11287532205960815
569.0	0.11195511202026864
570.0	0.11104237922791071
571.0	0.1101370676933584
572.0	0.10923912176281192
573.0	0.10834848611659709
574.0	0.10746510577064328
575.0	0.10658892607182224
576.0	0.10571989270545146
577.0	0.10485795168085588
578.0	0.10400304934614724
579.0	0.10315513237992491
580.0	0.10231414778593262
581.0	0.10148004290363133
582.0	0.1006527653980811
583.0	0.09983226326107797
584.0	0.09901848481763409
585.0	0.09821137871176688
586.0	0.09741089391945934
587.0	0.0966169797358134
588.0	0.09582958578403122
589.0	0.0950486620099582
590.0	0.09427415867628497
591.0	0.09350602637459815
592.0	0.09274421601037375
593.0	0.09198867881241313
594.0	0.09123936632420282
595.0	0.09049623040709776
596.0	0.08975922323770646
597.0	0.08902829730959638
598.0	0.08830340543067905
599.0	0.0875845007180942
600.0	0.08687153660321201
601.0	0.08616446682685819
602.0	0.08546324544022355
603.0	0.08476782679872485
604.0	0.08407816557178194
605.0	0.08339421672917524
606.0	0.08271593554536594
607.0	0.08204327760267915
608.0	0.0813761987798216
609.0	0.08071465526063548
610.0	0.08005860352545824
611.0	0.0794080003563522
612.0	0.07876280283096548
613.0	0.0781229683204856
614.0	0.07748845449577857
615.0	0.07685921931545181
616.0	0.07623522103688174
617.0	0.07561641820007026
618.0	0.07500276964037766
619.0	0.07439423447885929
620.0	0.07379077212340235
621.0	0.0731923422691807
622.0	0.07259890489081045
623.0	0.07201042025076276
624.0	0.07142684889117845
625.0	0.07084815163125313
626.0	0.07027428957326265
627.0	0.06970522409187652
628.0	0.06914091684211598
629.0	0.06858132975094122
630.0	0.06802642502009348
631.0	0.06747616511790966
632.0	0.06693051279080464
633.0	0.06638943104792361
634.0	0.06585288316921378
635.0	0.0653208326979211
636.0	0.0647932434434324
637.0	0.06427007947979746
638.0	0.06375130513947624
639.0	0.06323688501959168
640.0	0.06272678397067466
641.0	0.062220967107123215
642.0	0.0617193997936738
643.0	0.06122204765233619
644.0	0.0607288765611429
645.0	0.06023985264403109
646.0	0.059754942280278556
647.0	0.05927411209654565
648.0	0.058797328966534224
649.0	0.05832456000939601
650.0	0.05785577259212005
651.0	0.057390934322256726
652.0	0.05693001304939571
653.0	0.05647297686516595
654.0	0.05601979409948399
655.0	0.05557043331873501
656.0	0.05512486332804656
657.0	0.054683053163557815
658.0	0.05424497209992296
659.0	0.05381058963939722
660.0	0.05337987551524748
661.0	0.052952799692320696
662.0	0.05252933236147328
663.0	0.052109443938888944
664.0	0.05169310507244518
665.0	0.05128028662181805
666.0	0.050870959677922656
667.0	0.05046509555131706
668.0	0.05006266576856433
669.0	0.04966364207518836
670.0	0.04926799643681079
671.0	0.04887570102891914
672.0	0.048486728245620725
673.0	0.04810105069088877
674.0	0.047718641180267696
675.0	0.04733947273984995
676.0	0.046963518602524346
677.0	0.04659075220934028
678.0	0.04622114720700665
679.0	0.04585467744732341
680.0	0.045491316983088836
681.0	0.04513104007048696
682.0	0.044773821163516914
683.0	0.04441963491990464
684.0	0.044068456190188954
685.0	0.04372026002397433
686.0	0.04337502166595186
687.0	0.04303271655157914
688.0	0.04269332031287831
689.0	0.042356808770364296
690.0	0.04202315793395428
691.0	0.04169234400546884
692.0	0.04136434336783168
693.0	0.04103913259791625
694.0	0.04071668845108434
695.0	0.04039698786709778
696.0	0.04008000797114164
697.0	0.03976572606529771
698.0	0.039454119632409856
699.0	0.039145166335629256
700.0	0.03883884401375326
701.0	0.03853513068133907
702.0	0.03823400452790793
703.0	0.037935443915330325
704.0	0.03763942738100923
705.0	0.037345933627648265
706.0	0.03705494153587097
707.0	0.03676643014603087
708.0	0.03648037867003495
709.0	0.03619676648963832
710.0	0.035915573146326096
711.0	0.035636778345178755
712.0	0.035360361958055364
713.0	0.035086304014612324
714.0	0.03481458470650978
715.0	0.03454518438559262
716.0	0.034278083559229344
717.0	0.03401326289304052
718.0	0.0337507032090798
719.0	0.033490385482423335
720.0	0.03323229084162449
721.0	0.03297640057053286
722.0	0.032722696099426685
723.0	0.03247115901376674
724.0	0.03222177104396451
725.0	0.031974514071293925
726.0	0.03172937012141119
727.0	0.03148632136799279
728.0	0.031245350127505844
729.0	0.031006438861368224
730.0	0.030769570172651584
731.0	0.0305347268067635
732.0	0.030301891647241064
733.0	0.030071047721548894
734.0	0.029842178190847335
735.0	0.029615266356472603
736.0	0.029390295654366128
737.0	0.029167249657348293
738.0	0.028946112071935204
739.0	0.028726866734814394
740.0	0.028509497619324975
741.0	0.028293988828409056
742.0	0.028080324596203354
743.0	0.027868489282127484
744.0	0.027658467378387286
745.0	0.027450243502016747
746.0	0.027243802399425476
747.0	0.02703912893753113
748.0	0.026836208110808002
749.0	0.02663502503651216
750.0	0.026435564954340407
751.0	0.026237813226998696
752.0	0.026041755335199923
753.0	0.02584737687948291
754.0	0.025654663582827197
755.0	0.025463601282467607
756.0	0.02527417593307746
757.0	0.02508637360551802
758.0	0.024900180488430124
759.0	0.024715582880389775
760.0	0.024532567196501986
761.0	0.02435111996442174
762.0	0.024171227819124397
763.0	0.0239928775131375
764.0	0.023816055901534128
765.0	0.02364074995705323
766.0	0.02346694675134131
767.0	0.02329463346995908
768.0	0.02312379740249071
769.0	0.02295442594549968
770.0	0.02278650659673076
771.0	0.022620026961249096
772.0	0.022454974748598033
773.0	0.022291337766773722
774.0	0.022129103928591576
775.0	0.02196826124600193
776.0	0.021808797830658477
777.0	0.021650701893918267
778.0	0.021493961747182766
779.0	0.021338565797009323
780.0	0.021184502546020667
781.0	0.021031760596088134
782.0	0.020880328643897883
783.0	0.020730195478904534
784.0	0.020581349983785913
785.0	0.020433781137626283
786.0	0.02028747800977726
787.0	0.020142429759516745
788.0	0.01999862564105115
789.0	0.01985605499430676
790.0	0.019714707252660446
791.0	0.019574571933617335
792.0	0.019435638648133136
793.0	0.019297897089927574
794.0	0.019161337041168736
795.0	0.019025948369744583
796.0	0.018891721028467146
797.0	0.018758645054958833
798.0	0.018626710570742944
799.0	0.018495907779879417
800.0	0.01836622696896484
801.0	0.018237658507928245
802.0	0.01811019284525628
803.0	0.017983820512654347
804.0	0.017858532119589654
805.0	0.01773431835511019
806.0	0.017611169987844733
807.0	0.0174890778629333
808.0	0.01736803290532407
809.0	0.0172480261127248
810.0	0.017129048562424032
811.0	0.017011091403901446
812.0	0.01689414586564908
813.0	0.01677820324516688
814.0	0.016663254919421888
815.0	0.01654929233279745
816.0	0.016436307004710216
817.0	0.01632429052688167
818.0	0.01621323456220125
819.0	0.016103130843021063
820.0	0.01599397117024637
821.0	0.015885747419474683
822.0	0.015778451530195525
823.0	0.015672075512270567
824.0	0.015566611443318834
825.0	0.01546205146723878
826.0	0.015358387797505202
827.0	0.015255612709779598
828.0	0.015153718547708195
829.0	0.015052697718260788
830.0	0.014952542696391902
831.0	0.014853246016173216


==> fig3_5_Energy_diff_A2J2_J2_50.txt <==
831.0	0.014853246016173216
832.0	0.0005031533576129732
833.0	0.00011948478049816913
834.0	4.7437097578040266e-5
835.0	2.4589142185504897e-5
836.0	5.5359377029162715e-6
837.0	6.929215032869251e-7
838.0	2.9502189136110246e-8
839.0	8.558345143683255e-10
840.0	3.0809133022557944e-11
841.0	1.1368683772161603e-12
842.0	4.547473508864641e-13

